Photometric Bundle Adjustment for Vision-Based SLAM

We propose a novel algorithm for the joint refinement of structure and motion parameters from image data directly without relying on fixed and known correspondences. In contrast to traditional bundle adjustment (BA) where the optimal parameters are determined by minimizing the reprojection error using tracked features, the proposed algorithm relies on maximizing the photometric consistency and estimates the correspondences implicitly. Since the proposed algorithm does not require correspondences, its application is not limited to corner-like structure; any pixel with nonvanishing gradient could be used in the estimation process. Furthermore, we demonstrate the feasibility of refining the motion and structure parameters simultaneously using the photometric in unconstrained scenes and without requiring restrictive assumptions such as planarity. The proposed algorithm is evaluated on range of challenging outdoor datasets, and it is shown to improve upon the accuracy of the state-of-the-art VSLAM methods obtained using the minimization of the reprojection error using traditional BA as well as loop closure.

==> figs/malaga_extract_03.txt <==
1.000000000 0.000000000 0.000000000 0.000000000 0.000000000 1.000000000 0.000000000 0.000000000 0.000000000 0.000000000 1.000000000 0.000000000
0.999999583 0.000191627 0.000796280 -0.011181070 -0.000190939 0.999999583 -0.000863360 0.040269606 -0.000796445 0.000863208 0.999999285 0.350088865
0.999998331 0.000736700 0.001659451 -0.024439294 -0.000733670 0.999998212 -0.001826007 0.081290767 -0.001660793 0.001824786 0.999996901 0.697847664
0.999997020 0.000808307 0.002315708 -0.036027744 -0.000802810 0.999996841 -0.002373737 0.123852789 -0.002317619 0.002371870 0.999994516 1.045722127
0.999996066 0.000742755 0.002686477 -0.043740593 -0.000735683 0.999996185 -0.002632232 0.164887220 -0.002688421 0.002630245 0.999992907 1.392741680
0.999994457 0.000911760 0.003207657 -0.059467740 -0.000902463 0.999995351 -0.002898646 0.205803931 -0.003210284 0.002895734 0.999990642 1.725755692
0.999993265 0.000652094 0.003614119 -0.061442930 -0.000641308 0.999995351 -0.002984838 0.248360828 -0.003616049 0.002982500 0.999989033 2.073017597
0.999991477 0.001277941 0.003978427 -0.070930697 -0.001265841 0.999994576 -0.003042481 0.291965723 -0.003982294 0.003037418 0.999987543 2.411375523
0.999990225 0.001433987 0.004184114 -0.075180806 -0.001422074 0.999994934 -0.002848733 0.333166331 -0.004188178 0.002842756 0.999987185 2.750965595
0.999990284 0.000826156 0.004328022 -0.079354122 -0.000816150 0.999997020 -0.002313028 0.368483603 -0.004329920 0.002309473 0.999987960 3.079127550
0.999990463 0.001076632 0.004232262 -0.085567638 -0.001070703 0.999998450 -0.001402915 0.410232812 -0.004233764 0.001398370 0.999990046 3.422758579
0.999989450 0.001072773 0.004447553 -0.095594406 -0.001068435 0.999998868 -0.000977416 0.448511332 -0.004448596 0.000972654 0.999989629 3.752211809
0.999987960 0.001023332 0.004781173 -0.102286458 -0.001020994 0.999999344 -0.000491276 0.488048851 -0.004781672 0.000486388 0.999988437 4.101694107
0.999988079 0.001314263 0.004684391 -0.111267962 -0.001312379 0.999999046 -0.000405235 0.529219568 -0.004684920 0.000399083 0.999988973 4.442768574
0.999988496 0.001516295 0.004583174 -0.115743458 -0.001516424 0.999998868 0.000024791 0.569154978 -0.004583131 -0.000031741 0.999989510 4.788090229
0.999991536 0.001086922 0.003973701 -0.106511734 -0.001088548 0.999999344 0.000406762 0.610345304 -0.003973256 -0.000411085 0.999992013 5.154341221
0.999990940 0.000860705 0.004171270 -0.112738386 -0.000858547 0.999999523 -0.000519168 0.658946693 -0.004171716 0.000515582 0.999991179 5.505275249
0.999990642 0.000782991 0.004257668 -0.114991106 -0.000779197 0.999999225 -0.000892567 0.696925640 -0.004258364 0.000889241 0.999990463 5.856238842
0.999989569 0.001074024 0.004441276 -0.122773804 -0.001066990 0.999998093 -0.001585986 0.737260640 -0.004442971 0.001581231 0.999988794 6.195765495
0.999988317 0.000590716 0.004780010 -0.126433879 -0.000582701 0.999998569 -0.001678100 0.776741087 -0.004780992 0.001675296 0.999987185 6.550557613
0.999989867 0.000002969 0.004505866 -0.129611880 0.000005008 0.999998450 -0.001770482 0.815535009 -0.004505864 0.001770487 0.999988198 6.889677048
0.999990642 -0.000025165 0.004324712 -0.130246863 0.000032359 0.999998629 -0.001663408 0.855092525 -0.004324664 0.001663533 0.999989271 7.234329224
0.999990523 0.000719158 0.004296208 -0.137039244 -0.000713212 0.999998927 -0.001385260 0.896136045 -0.004297198 0.001382183 0.999989808 7.562891006
0.999990046 0.001520849 0.004194097 -0.142277211 -0.001515801 0.999998271 -0.001206433 0.938975036 -0.004195924 0.001200064 0.999990463 7.909089088
0.999991238 0.000806905 0.004103634 -0.139872491 -0.000803230 0.999999285 -0.000897097 0.979813397 -0.004104355 0.000893793 0.999991179 8.270989418
0.999993384 0.000972503 0.003501580 -0.143560097 -0.000969272 0.999999106 -0.000924504 1.018541932 -0.003502476 0.000921104 0.999993443 8.604830742
0.999992549 0.000952413 0.003746155 -0.144864678 -0.000946372 0.999998271 -0.001613969 1.060838223 -0.003747686 0.001610411 0.999991596 8.953875542
0.999992728 0.000756080 0.003714107 -0.154001608 -0.000749056 0.999997914 -0.001892241 1.098001957 -0.003715530 0.001889446 0.999991298 9.285038948
0.999989569 0.001735859 0.004230404 -0.165061772 -0.001727103 0.999996364 -0.002072574 1.142280459 -0.004233986 0.002065246 0.999988914 9.638655663
0.999988735 0.002164808 0.004222065 -0.168308541 -0.002158319 0.999996483 -0.001540624 1.183990717 -0.004225385 0.001531494 0.999989927 9.990295410
0.999984205 0.003608418 0.004309668 -0.178976610 -0.003605735 0.999993324 -0.000630240 1.228811383 -0.004311912 0.000614691 0.999990523 10.339879036
0.999979496 0.004648349 0.004404127 -0.194158912 -0.004651641 0.999988914 0.000737332 1.266435742 -0.004400651 -0.000757804 0.999990046 10.691638947
0.999972105 0.006115211 0.004270734 -0.201792225 -0.006123991 0.999979079 0.002045732 1.308738828 -0.004258134 -0.002071829 0.999988794 11.040038109
0.999970794 0.006548501 0.003934827 -0.207820326 -0.006562948 0.999971747 0.003669872 1.348428726 -0.003910685 -0.003695588 0.999985516 11.392701149
0.999957979 0.008338479 0.003806462 -0.214733124 -0.008358117 0.999951601 0.005173023 1.392215252 -0.003763143 -0.005204620 0.999979377 11.742716789
0.999947190 0.009597650 0.003651428 -0.223203868 -0.009621582 0.999931991 0.006594368 1.431292057 -0.003587889 -0.006629153 0.999971509 12.103511810
0.999952555 0.008827293 0.004123998 -0.228818566 -0.008852467 0.999942064 0.006126415 1.468869567 -0.004069679 -0.006162633 0.999972641 12.434990883
0.999959528 0.007851551 0.004374397 -0.233331114 -0.007870668 0.999959409 0.004370103 1.510025978 -0.004339909 -0.004404356 0.999980807 12.799792290
0.999959826 0.007656380 0.004660093 -0.236678898 -0.007668336 0.999967277 0.002552993 1.552714944 -0.004640394 -0.002588625 0.999985874 13.159371376
0.999966383 0.006836319 0.004529367 -0.238119811 -0.006845015 0.999974668 0.001906827 1.588725567 -0.004516219 -0.001937767 0.999987841 13.509089470
0.999972999 0.005431122 0.004978153 -0.248392344 -0.005434952 0.999984860 0.000756098 1.632449627 -0.004973972 -0.000783134 0.999987245 13.836002350
0.999972105 0.005092209 0.005489957 -0.259620398 -0.005089594 0.999986947 -0.000490453 1.660714030 -0.005492382 0.000462498 0.999984801 14.157298088
0.999969959 0.005254674 0.005723783 -0.263572037 -0.005239700 0.999982834 -0.002628216 1.709355474 -0.005737496 0.002598146 0.999980152 14.500902176
0.999971330 0.004863267 0.005804730 -0.265770823 -0.004847633 0.999984741 -0.002704294 1.755166888 -0.005817792 0.002676078 0.999979496 14.851633072
0.999974847 0.004136274 0.005747558 -0.265463948 -0.004128299 0.999990523 -0.001398712 1.791821122 -0.005753289 0.001374950 0.999982417 15.206159592
0.999974310 0.004452021 0.005602522 -0.266704261 -0.004448159 0.999989867 -0.000701614 1.835445762 -0.005605589 0.000676676 0.999984086 15.556904793
0.999978483 0.003149336 0.005757506 -0.265900403 -0.003145237 0.999994814 -0.000720829 1.870902181 -0.005759746 0.000702705 0.999983191 15.893656731
0.999976516 0.003413624 0.005946427 -0.268603683 -0.003410565 0.999994040 -0.000524406 1.911474705 -0.005948182 0.000504113 0.999982178 16.254011154
0.999978840 0.002778188 0.005868124 -0.268408954 -0.002776726 0.999996126 -0.000257353 1.955220342 -0.005868817 0.000241054 0.999982774 16.613042831
0.999976873 0.001795743 0.006546365 -0.273815989 -0.001795739 0.999998391 -0.000006411 1.997239590 -0.006546365 -0.000005345 0.999978602 16.973684311
0.999977708 0.001609735 0.006481434 -0.280944288 -0.001609063 0.999998629 -0.000108774 2.034829855 -0.006481600 0.000098342 0.999979019 17.320331573
0.999980748 0.000236938 0.006202382 -0.273557246 -0.000225094 0.999998152 -0.001910177 2.075725555 -0.006202823 0.001908744 0.999978960 17.678693771
0.999977827 0.000490917 0.006640801 -0.281336844 -0.000476212 0.999997437 -0.002215669 2.111344576 -0.006641872 0.002212457 0.999975502 18.021543503
0.999975622 0.001061781 0.006889470 -0.282182753 -0.001056987 0.999999344 -0.000699446 2.152538061 -0.006890207 0.000692147 0.999976039 18.375301361
0.999974430 0.000932260 0.007092698 -0.284616411 -0.000924075 0.999999046 -0.001157102 2.186788082 -0.007093769 0.001150518 0.999974191 18.717765808
0.999972045 0.001333186 0.007358869 -0.291880965 -0.001316087 0.999996424 -0.002327933 2.229030609 -0.007361946 0.002318183 0.999970138 19.061309814
0.999973536 0.000758473 0.007235133 -0.290756643 -0.000741041 0.999996960 -0.002411641 2.266796827 -0.007236939 0.002406215 0.999970913 19.416275024
0.999971807 0.000525719 0.007493919 -0.301398516 -0.000503975 0.999995649 -0.002903065 2.304438591 -0.007495413 0.002899206 0.999967694 19.753547668
0.999969542 -0.000201571 0.007800401 -0.294472873 0.000214518 0.999998748 -0.001658980 2.349273920 -0.007800055 0.001660603 0.999968112 20.115882874
0.999965429 -0.001050549 0.008237913 -0.303005606 0.001077558 0.999994040 -0.003274858 2.383174658 -0.008234423 0.003283622 0.999960721 20.447479248
0.999958754 -0.001403127 0.008974126 -0.313315868 0.001449937 0.999985397 -0.005211722 2.418966055 -0.008966682 0.005224518 0.999946177 20.785064697
0.999954283 -0.002008108 0.009348992 -0.307568163 0.002050998 0.999987423 -0.004580331 2.466634274 -0.009339679 0.004599296 0.999945819 21.148071289
0.999956310 -0.002338910 0.009053201 -0.305106550 0.002379645 0.999987066 -0.004491416 2.506463051 -0.009042580 0.004512765 0.999948919 21.489891052
0.999955237 -0.001366259 0.009359638 -0.310089767 0.001413689 0.999986112 -0.005062749 2.548421621 -0.009352592 0.005075754 0.999943376 21.825103760
0.999952137 -0.002211077 0.009531586 -0.311535060 0.002251847 0.999988377 -0.004268760 2.584370136 -0.009522038 0.004290021 0.999945462 22.174566269
0.999950767 -0.002495024 0.009595288 -0.307036698 0.002521930 0.999992847 -0.002792981 2.626462936 -0.009588250 0.002817042 0.999950051 22.547412872
0.999951303 -0.002163238 0.009619437 -0.310984731 0.002183695 0.999995351 -0.002116635 2.665053368 -0.009614813 0.002137538 0.999951482 22.887708664
0.999951780 -0.002048190 0.009604883 -0.316560537 0.002066514 0.999996066 -0.001898269 2.705912352 -0.009600958 0.001918026 0.999952078 23.230403900
0.999945819 -0.002014912 0.010210155 -0.318749994 0.002035434 0.999995947 -0.001999875 2.744968891 -0.010206086 0.002020549 0.999945879 23.587232590
0.999945998 -0.001837655 0.010228926 -0.319822937 0.001864152 0.999994934 -0.002581466 2.791163206 -0.010224132 0.002600395 0.999944270 23.940872192
0.999942243 -0.002278985 0.010495272 -0.321174145 0.002300928 0.999995112 -0.002079139 2.822271109 -0.010490483 0.002103168 0.999942780 24.282072067
0.999943137 -0.002219302 0.010432029 -0.315740615 0.002234128 0.999996424 -0.001409660 2.863558531 -0.010428863 0.001432886 0.999944508 24.643608093
0.999941826 -0.002615248 0.010467041 -0.313506752 0.002632158 0.999995232 -0.001602206 2.906045198 -0.010462800 0.001629663 0.999943852 24.993890762
0.999937594 -0.003429375 0.010633131 -0.313971430 0.003438680 0.999993742 -0.000856874 2.942745209 -0.010630127 0.000893384 0.999943018 25.335174561
0.999936700 -0.002161225 0.011040425 -0.323298275 0.002165000 0.999997616 -0.000329941 2.987263680 -0.011039685 0.000353822 0.999939024 25.681011200
0.999933064 -0.002951824 0.011199904 -0.317156464 0.002945572 0.999995410 0.000574782 3.028653860 -0.011201548 -0.000541753 0.999937117 26.044422150
0.999928117 -0.002743135 0.011666393 -0.322011888 0.002734281 0.999995887 0.000774792 3.072730064 -0.011668468 -0.000742837 0.999931633 26.393133163
0.999917746 -0.003046027 0.012452402 -0.322958499 0.003034462 0.999994934 0.000947473 3.119438410 -0.012455227 -0.000909608 0.999922037 26.767435074
0.999912381 -0.002887338 0.012918700 -0.326062590 0.002866829 0.999994516 0.001605725 3.158700705 -0.012923265 -0.001568548 0.999915183 27.124982834
0.999912083 -0.002719812 0.012979746 -0.319314867 0.002695306 0.999994576 0.001905096 3.205860138 -0.012984855 -0.001869944 0.999913871 27.498477936
0.999913692 -0.002527119 0.012893398 -0.318290681 0.002494725 0.999993622 0.002527942 3.241213322 -0.012899705 -0.002495559 0.999913692 27.831703186
0.999900222 -0.000526838 0.014116435 -0.330018461 0.000498964 0.999997914 0.001978013 3.288654327 -0.014117447 -0.001970772 0.999898314 28.199895859
0.999896348 0.000438875 0.014386832 -0.333119303 -0.000456328 0.999999166 0.001209887 3.328681231 -0.014386289 -0.001216327 0.999895692 28.548862457
0.999895811 -0.000152684 0.014428523 -0.324253917 0.000141976 0.999999642 0.000743204 3.368081808 -0.014428631 -0.000741078 0.999895632 28.909120560
0.999892354 -0.000065710 0.014672462 -0.338869780 0.000071224 0.999999940 -0.000375321 3.400746107 -0.014672436 0.000376325 0.999892294 29.222793579
0.999885380 -0.000606796 0.015128222 -0.334984362 0.000622772 0.999999166 -0.001051383 3.443208218 -0.015127573 0.001060684 0.999885023 29.577865601
0.999875188 -0.001159471 0.015757479 -0.340990722 0.001197632 0.999996364 -0.002412569 3.483098984 -0.015754621 0.002431140 0.999872863 29.920337677
0.999878228 -0.000768034 0.015582397 -0.338588923 0.000818447 0.999994457 -0.003229155 3.524252415 -0.015579829 0.003241515 0.999873400 30.263086319
0.999867141 -0.000502558 0.016289791 -0.360027194 0.000560129 0.999993622 -0.003529839 3.554004669 -0.016287906 0.003538494 0.999861062 30.577043533
0.999855876 -0.000252977 0.016976701 -0.377558887 0.000315645 0.999993086 -0.003688829 3.589045525 -0.016975645 0.003693656 0.999849081 30.904132843
0.999849856 -0.000094568 0.017328437 -0.385223925 0.000153639 0.999994099 -0.003407597 3.623638868 -0.017328015 0.003409748 0.999844074 31.242963791
0.999810517 0.002560348 0.019295553 -0.442533076 -0.002497884 0.999991477 -0.003260646 3.646094322 -0.019303739 0.003211830 0.999808490 31.512849808
0.999796391 0.002808187 0.019980544 -0.473454356 -0.002742057 0.999990702 -0.003336315 3.672052622 -0.019989731 0.003280847 0.999794781 31.820436478
0.999781907 0.002882185 0.020684293 -0.488755941 -0.002811042 0.999990046 -0.003467711 3.704091311 -0.020694081 0.003408810 0.999780059 32.144981384
0.999764800 0.002981153 0.021482158 -0.503910542 -0.002904071 0.999989152 -0.003618440 3.738830566 -0.021492712 0.003555204 0.999762595 32.479660034
0.999755144 0.003575211 0.021837035 -0.511513352 -0.003501950 0.999988139 -0.003392227 3.770392656 -0.021848908 0.003314924 0.999755800 32.816261292
0.999732018 0.003690123 0.022853158 -0.524691582 -0.003617758 0.999988317 -0.003207052 3.809913635 -0.022864725 0.003123516 0.999733686 33.146274567
0.999722362 0.003645704 0.023276187 -0.512232840 -0.003574840 0.999988854 -0.003085368 3.852952242 -0.023287170 0.003001303 0.999724329 33.509651184
0.999723315 0.003816401 0.023206940 -0.505811334 -0.003759273 0.999989808 -0.002504781 3.891027689 -0.023216264 0.002416847 0.999727547 33.873661041
0.999694943 0.004729872 0.024247553 -0.511698425 -0.004677578 0.999986529 -0.002212954 3.933479071 -0.024257701 0.002098857 0.999703467 34.227527618
0.999696016 0.004200007 0.024294386 -0.508968174 -0.004175125 0.999990702 -0.001074889 3.969768047 -0.024298681 0.000973130 0.999704182 34.561767578
0.999691546 0.004801190 0.024366356 -0.508154333 -0.004778024 0.999988079 -0.001008920 4.011272430 -0.024370912 0.000892185 0.999702513 34.915130615
0.999687433 0.005017721 0.024492566 -0.506750882 -0.004988273 0.999986768 -0.001263230 4.045093060 -0.024498576 0.001140660 0.999699354 35.268024445
0.999684453 0.005129908 0.024596022 -0.501091182 -0.005090352 0.999985635 -0.001670600 4.085202217 -0.024604240 0.001544870 0.999696076 35.625816345
0.999681175 0.004922032 0.024765611 -0.498199880 -0.004874096 0.999986053 -0.001995657 4.127009392 -0.024775090 0.001874310 0.999691308 35.983287811
0.999677241 0.004975974 0.024913697 -0.490475953 -0.004909788 0.999984264 -0.002717052 4.170123577 -0.024926821 0.002593854 0.999686062 36.328891754
0.999678195 0.003875376 0.025069118 -0.479369760 -0.003794061 0.999987304 -0.003290384 4.211961746 -0.025081554 0.003194212 0.999680221 36.690361023
0.999672651 0.003934247 0.025280511 -0.478455722 -0.003824959 0.999983132 -0.004369929 4.251212597 -0.025297277 0.004271801 0.999670863 37.041973114
0.999660075 0.003414672 0.025847070 -0.478388965 -0.003291845 0.999983072 -0.004793134 4.290405273 -0.025863001 0.004706420 0.999654412 37.381820679
0.999660552 0.001961955 0.025980402 -0.460598350 -0.001860243 0.999990523 -0.003938557 4.334162235 -0.025987888 0.003888891 0.999654710 37.758922577
0.999660730 0.002239897 0.025949752 -0.453266680 -0.002150668 0.999991596 -0.003465921 4.372936249 -0.025957301 0.003408936 0.999657154 38.110523224
0.999647260 0.001700677 0.026509563 -0.447005033 -0.001632132 0.999995410 -0.002607071 4.409899235 -0.026513875 0.002562883 0.999645174 38.467403412
0.999628127 0.002177331 0.027179047 -0.456912756 -0.002139983 0.999996722 -0.001403192 4.444412708 -0.027182017 0.001344508 0.999629617 38.802146912
0.999620378 0.002737190 0.027412806 -0.445123792 -0.002706392 0.999995649 -0.001160496 4.492964268 -0.027415860 0.001085866 0.999623537 39.175338745
0.999612749 0.002134144 0.027742226 -0.438845038 -0.002134282 0.999997735 -0.000024664 4.532528877 -0.027742222 -0.000034555 0.999615133 39.544387817
0.999599576 0.001923968 0.028231358 -0.439636588 -0.001928041 0.999998152 0.000117066 4.576174259 -0.028231081 -0.000171450 0.999601424 39.888927460
0.999599397 0.001858125 0.028246632 -0.434309006 -0.001824652 0.999997616 -0.001210799 4.613783836 -0.028248813 0.001158773 0.999600232 40.237323761
0.999582827 0.001771671 0.028824802 -0.433291674 -0.001726411 0.999997377 -0.001595010 4.649668217 -0.028827548 0.001544582 0.999583125 40.593940735
0.999553025 0.002579511 0.029784853 -0.438601136 -0.002523436 0.999995112 -0.001920113 4.692678452 -0.029789651 0.001844095 0.999554515 40.940662384
0.999546230 0.001651083 0.030076822 -0.436453104 -0.001560891 0.999994218 -0.003021952 4.728936672 -0.030081643 0.002973635 0.999543011 41.281314850
0.999533415 0.001674165 0.030498203 -0.428125858 -0.001588738 0.999994755 -0.002825073 4.763616085 -0.030502768 0.002775302 0.999530971 41.639686584
0.999514401 0.001872911 0.031103227 -0.431524873 -0.001786581 0.999994457 -0.002803150 4.799180508 -0.031108305 0.002746221 0.999512255 41.973766327
0.999509394 0.002031136 0.031253789 -0.433716893 -0.001946198 0.999994338 -0.002747898 4.839389801 -0.031259201 0.002685724 0.999507725 42.318870544
0.999514520 0.002378698 0.031065900 -0.420288920 -0.002306225 0.999994457 -0.002368524 4.884106636 -0.031071365 0.002295729 0.999514520 42.689479828
0.999503672 0.003145873 0.031349614 -0.410595179 -0.003054500 0.999990940 -0.002962145 4.930094719 -0.031358663 0.002864917 0.999504089 43.063159943
0.999508202 0.002433978 0.031263683 -0.397390246 -0.002354916 0.999993861 -0.002565437 4.973946571 -0.031269737 0.002490551 0.999507904 43.434570312
0.999504328 0.001986336 0.031418674 -0.391672015 -0.001963150 0.999997795 -0.000768780 5.009320259 -0.031420127 0.000706719 0.999505937 43.789031982
0.999488950 0.002281437 0.031885423 -0.400274515 -0.002282900 0.999997318 0.000009495 5.044632435 -0.031885322 -0.000082282 0.999491453 44.129981995
0.999491692 0.001662059 0.031834248 -0.387551308 -0.001658270 0.999998629 -0.000145399 5.091861248 -0.031834438 0.000092535 0.999493062 44.488487244
0.999461770 0.000315472 0.032800894 -0.396651983 -0.000335323 0.999999762 0.000599695 5.126348495 -0.032800704 -0.000610371 0.999461710 44.807701111
0.999469817 0.000519741 0.032554172 -0.383176208 -0.000539400 0.999999821 0.000595117 5.173454285 -0.032553852 -0.000612361 0.999469817 45.173976898
0.999455512 0.000261032 0.032994259 -0.372356057 -0.000312148 0.999998689 0.001544084 5.211436272 -0.032993801 -0.001553543 0.999454260 45.544315338
0.999454021 0.001468570 0.033005312 -0.374809146 -0.001530462 0.999997139 0.001850046 5.253356934 -0.033002496 -0.001899549 0.999453485 45.883464813
0.999451458 0.001373563 0.033089682 -0.370947361 -0.001418352 0.999998093 0.001330123 5.290938377 -0.033087786 -0.001376326 0.999451518 46.226490021
0.999418974 0.002774456 0.033970643 -0.371593595 -0.002823117 0.999995053 0.001384550 5.336517811 -0.033966620 -0.001479648 0.999422014 46.600475311
0.999410033 0.002783809 0.034232050 -0.376881838 -0.002915166 0.999988496 0.003787935 5.371438980 -0.034221105 -0.003885492 0.999406755 46.929790497
0.999406815 0.002494568 0.034348682 -0.372046471 -0.002587612 0.999993026 0.002664644 5.413179874 -0.034341794 -0.002751944 0.999406278 47.292373657
0.999373496 0.002883665 0.035272181 -0.375621438 -0.002940121 0.999994457 0.001548828 5.454225540 -0.035267517 -0.001651563 0.999376535 47.621437073
0.999341547 0.002040472 0.036226381 -0.385712862 -0.002060114 0.999997735 0.000504873 5.484933853 -0.036225263 -0.000579171 0.999343395 47.947795868
0.999321342 0.001661584 0.036797687 -0.381022811 -0.001629113 0.999998271 -0.000912367 5.518075466 -0.036799144 0.000851800 0.999322236 48.288028717
0.999286890 0.002435086 0.037679784 -0.381651402 -0.002341476 0.999993980 -0.002528278 5.556165218 -0.037685726 0.002438249 0.999286652 48.631259918
0.999265790 0.002632446 0.038220190 -0.367404103 -0.002478462 0.999988556 -0.004075698 5.600744247 -0.038230482 0.003977978 0.999261022 48.997856140
0.999257267 0.002836670 0.038430374 -0.357792139 -0.002637905 0.999982893 -0.005221787 5.640242100 -0.038444515 0.005116533 0.999247551 49.349704742
0.999230146 0.003628270 0.039063465 -0.352419376 -0.003391894 0.999975562 -0.006115632 5.684651852 -0.039084703 0.005978424 0.999217927 49.703632355
0.999228120 0.003929807 0.039085604 -0.341574430 -0.003707515 0.999976575 -0.005758190 5.717252731 -0.039107315 0.005608836 0.999219298 50.038665771
0.999215305 0.003764293 0.039426863 -0.339243770 -0.003549644 0.999978483 -0.005512806 5.759702682 -0.039446764 0.005368530 0.999207258 50.382137299
0.999218404 0.003611091 0.039364349 -0.323363781 -0.003449620 0.999985278 -0.004169093 5.799554348 -0.039378833 0.004030042 0.999216139 50.731285095
0.999183834 0.002888404 0.040290464 -0.319137573 -0.002758462 0.999990821 -0.003280357 5.837940216 -0.040299568 0.003166540 0.999182642 51.076648712
0.999174953 0.002379042 0.040541671 -0.310620308 -0.002309162 0.999995768 -0.001770400 5.875438213 -0.040545709 0.001675323 0.999176204 51.424560547
0.999166071 0.003434666 0.040685609 -0.305703878 -0.003405835 0.999993920 -0.000777934 5.914846420 -0.040688030 0.000638717 0.999171674 51.765567780
0.999133468 0.003262813 0.041496113 -0.300960541 -0.003252801 0.999994636 -0.000308792 5.954404354 -0.041496906 0.000173546 0.999138534 52.120155334
0.999108255 0.003467377 0.042079832 -0.299149990 -0.003480980 0.999993920 0.000250010 5.982666016 -0.042078719 -0.000396266 0.999114215 52.442039490
0.999089360 0.003869376 0.042488862 -0.291858673 -0.003875728 0.999992490 0.000067126 6.028378487 -0.042488288 -0.000231741 0.999096930 52.795143127
0.999096394 0.004479778 0.042264525 -0.278402805 -0.004452760 0.999989808 -0.000733353 6.069214344 -0.042267382 0.000544497 0.999106109 53.121879578
0.999099791 0.004746387 0.042155556 -0.265946865 -0.004693691 0.999988079 -0.001348916 6.108061314 -0.042161457 0.001149837 0.999110162 53.470794678
0.999066353 0.004993144 0.042912193 -0.267056704 -0.004899948 0.999985337 -0.002276678 6.146292686 -0.042922929 0.002064286 0.999076188 53.802368164
0.999046326 0.005459139 0.043318231 -0.262062311 -0.005316969 0.999980092 -0.003396545 6.184744835 -0.043335907 0.003162985 0.999055564 54.138420105
0.999009430 0.005339818 0.044176031 -0.252499104 -0.005156559 0.999977648 -0.004261294 6.223254681 -0.044197802 0.004029277 0.999014676 54.493034363
0.998975039 0.004844541 0.045002680 -0.244402409 -0.004621861 0.999976575 -0.005050915 6.261421680 -0.045026083 0.004837743 0.998974085 54.829231262
0.998936474 0.005062952 0.045828976 -0.236845970 -0.004812228 0.999972880 -0.005579554 6.298013210 -0.045855980 0.005353080 0.998933733 55.163139343
0.998917758 0.004864104 0.046256669 -0.221630573 -0.004608325 0.999973655 -0.005634571 6.337471485 -0.046282850 0.005415306 0.998913705 55.520835876
0.998887599 0.005351031 0.046850055 -0.214573860 -0.005098257 0.999971807 -0.005513187 6.375237942 -0.046878245 0.005268201 0.998886704 55.847167969
0.998844087 0.006337779 0.047646683 -0.207253218 -0.006100620 0.999968290 -0.005121214 6.414733887 -0.047677618 0.004824620 0.998851120 56.190570831
0.998840988 0.006322210 0.047714602 -0.196202993 -0.006110001 0.999970794 -0.004592019 6.454373837 -0.047742240 0.004295160 0.998850465 56.536342621
0.998806298 0.006526401 0.048411444 -0.195046663 -0.006351459 0.999972880 -0.003766575 6.488023758 -0.048434719 0.003454595 0.998820305 56.871456146
0.998795569 0.007315168 0.048515480 -0.175404787 -0.007117910 0.999965608 -0.004237423 6.529451370 -0.048544817 0.003886990 0.998813450 57.222087860
0.998794556 0.007047940 0.048576057 -0.166098595 -0.006864026 0.999968648 -0.003951855 6.562700272 -0.048602391 0.003613663 0.998811662 57.559471130
0.998755336 0.007826773 0.049259827 -0.158210278 -0.007631143 0.999962151 -0.004158215 6.603204250 -0.049290504 0.003777130 0.998777330 57.902473450
0.998685539 0.008534492 0.050540641 -0.158112764 -0.008334568 0.999956608 -0.004165185 6.644474030 -0.050573986 0.003738476 0.998713315 58.250057220
0.998687804 0.008642134 0.050477345 -0.132266760 -0.008435805 0.999955177 -0.004299177 6.690245628 -0.050512247 0.003867719 0.998715937 58.609863281
0.998661995 0.008039950 0.051082477 -0.114505291 -0.007857420 0.999962032 -0.003773105 6.734753132 -0.051110867 0.003366681 0.998687327 58.975322723
0.998642623 0.007312074 0.051569883 -0.103016376 -0.007162570 0.999969602 -0.003083260 6.770920277 -0.051590860 0.002709702 0.998664618 59.324619293
0.998635590 0.007010014 0.051746231 -0.088128090 -0.006889887 0.999973059 -0.002499483 6.811982632 -0.051762376 0.002139547 0.998657167 59.664119720
0.998594642 0.007544029 0.052457541 -0.085248232 -0.007456027 0.999970436 -0.001873094 6.846184254 -0.052470129 0.001479337 0.998621404 59.993247986
0.998541594 0.008328232 0.053341232 -0.072253466 -0.008243249 0.999964356 -0.001813007 6.886532784 -0.053354427 0.001370658 0.998574615 60.346790314
0.998513818 0.009020054 0.053747639 -0.056859732 -0.008903320 0.999957383 -0.002410952 6.925656796 -0.053767100 0.001928836 0.998551667 60.684555054
0.998423100 0.010184946 0.055207461 -0.046939373 -0.010047545 0.999945700 -0.002765804 6.966404915 -0.055232640 0.002206743 0.998471081 61.023807526
0.998376131 0.010784100 0.055935949 -0.027406454 -0.010619245 0.999938369 -0.003243605 7.006057739 -0.055967499 0.002644340 0.998429120 61.381732941
0.998320401 0.010359475 0.057000592 -0.009250164 -0.010109091 0.999937952 -0.004679266 7.048256397 -0.057045538 0.004095182 0.998363197 61.723213196
0.998258591 0.010926507 0.057969309 0.005455256 -0.010617451 0.999927759 -0.005636728 7.090146065 -0.058026701 0.005011426 0.998302460 62.071659088
0.998206556 0.010244173 0.058980510 0.019155741 -0.009900568 0.999932289 -0.006115027 7.132787228 -0.059039157 0.005520120 0.998240411 62.409950256
0.998143613 0.009316050 0.060187634 0.044953346 -0.008976940 0.999942303 -0.005902162 7.168814182 -0.060239144 0.005350905 0.998169661 62.765586853
0.998066366 0.007107121 0.061748255 0.062076092 -0.006740846 0.999958456 -0.006138051 7.203996181 -0.061789323 0.005709947 0.998072803 63.110328674
0.997984886 0.006376458 0.063131057 0.088150978 -0.005966173 0.999959767 -0.006685330 7.240894794 -0.063171148 0.006295208 0.997982860 63.465454102
0.997878671 0.006317889 0.064792581 0.107642651 -0.005913415 0.999961972 -0.006432437 7.275578976 -0.064830758 0.006035647 0.997878015 63.812465668
0.997757018 0.005593246 0.066705808 0.123458862 -0.005192125 0.999967396 -0.006185140 7.314092159 -0.066738226 0.005824923 0.997753501 64.168296814
0.997640610 0.006233195 0.068369195 0.139183998 -0.005847524 0.999965847 -0.005839669 7.349736214 -0.068403259 0.005426100 0.997642994 64.512313843
0.997517467 0.006690611 0.070101321 0.152931213 -0.006292605 0.999962807 -0.005896861 7.392948151 -0.070138186 0.005441103 0.997522473 64.855552673
0.997435927 0.006296741 0.071287960 0.179973125 -0.005894517 0.999965429 -0.005851201 7.429302692 -0.071322344 0.005415990 0.997438610 65.209251404
0.997308671 0.006731663 0.073007196 0.196683884 -0.006286461 0.999960244 -0.006326137 7.472118855 -0.073046878 0.005850153 0.997311354 65.558349609
0.997251093 0.004608760 0.073952988 0.223850250 -0.004199171 0.999974906 -0.005693041 7.499931335 -0.073977359 0.005366849 0.997245491 65.910163879
0.997179031 0.004682227 0.074915454 0.248034954 -0.004297954 0.999976754 -0.005289828 7.541576862 -0.074938506 0.004952922 0.997175872 66.253875732
0.997028947 0.005021314 0.076863691 0.268683434 -0.004668804 0.999977767 -0.004765172 7.583509445 -0.076885916 0.004392155 0.997030139 66.626350403
0.996902347 0.004579342 0.078517735 0.287441730 -0.004176958 0.999977291 -0.005288207 7.622894764 -0.078540176 0.004943860 0.996898711 66.970100403
0.996783972 0.005129911 0.079971209 0.306816101 -0.004673059 0.999971688 -0.005898818 7.662542343 -0.079999208 0.005506138 0.996779740 67.307441711
0.996774018 0.004728445 0.080119751 0.338393211 -0.004254417 0.999972343 -0.006086169 7.702912807 -0.080146335 0.005725673 0.996766686 67.656005859
0.996677160 0.004727050 0.081316091 0.353034973 -0.004242057 0.999972165 -0.006136024 7.741229057 -0.081342839 0.005770688 0.996669471 67.991783142
0.996568024 0.005129092 0.082618803 0.374384403 -0.004656270 0.999971688 -0.005914594 7.778887272 -0.082646817 0.005509600 0.996563673 68.341880798
0.996533453 0.005531622 0.083008759 0.400952339 -0.005037781 0.999968350 -0.006157535 7.821871281 -0.083040208 0.005718009 0.996529818 68.698860168
0.996494949 0.005515649 0.083470941 0.436263561 -0.004977254 0.999965370 -0.006656805 7.860450745 -0.083504774 0.006218017 0.996487975 69.056983948
0.996451199 0.005148094 0.084015012 0.467179298 -0.004588780 0.999966025 -0.006849059 7.897113323 -0.084047414 0.006439228 0.996440947 69.420242310
0.996428072 0.005392484 0.084272534 0.495723724 -0.004786352 0.999961138 -0.007392889 7.932882786 -0.084309138 0.006963125 0.996415317 69.762458801
0.996319294 0.005499302 0.085542127 0.525459766 -0.004867984 0.999959290 -0.007587038 7.973551750 -0.085580356 0.007142695 0.996305585 70.134338379
0.996292293 0.005813268 0.085838035 0.553667545 -0.005110390 0.999951601 -0.008405905 8.007082939 -0.085882738 0.007936073 0.996273637 70.492218018
0.996231377 0.005479291 0.086561464 0.577637196 -0.004696468 0.999946237 -0.009244607 8.040303230 -0.086607456 0.008803237 0.996203601 70.848258972
0.996158123 0.005047249 0.087428868 0.605210304 -0.004163674 0.999938369 -0.010285637 8.081314087 -0.087475412 0.009882096 0.996117651 71.200424194
0.996044040 0.005094042 0.088714585 0.636330605 -0.004135081 0.999930978 -0.010989953 8.122976303 -0.088764466 0.010579636 0.995996475 71.568855286
0.995949626 0.004138390 0.089817874 0.661314011 -0.003175861 0.999936044 -0.010856722 8.153943062 -0.089857079 0.010527497 0.995899022 71.917785645
0.995869577 0.005796649 0.090610169 0.679824829 -0.004768947 0.999921858 -0.011554417 8.197226524 -0.090670057 0.011074577 0.995819330 72.258552551
0.995810151 0.005702311 0.091268174 0.716736794 -0.004719305 0.999928534 -0.010982716 8.235003471 -0.091324292 0.010505978 0.995765805 72.625701904
0.995735466 0.006016499 0.092058234 0.751811504 -0.005097149 0.999934733 -0.010218488 8.274947166 -0.092113711 0.009705673 0.995701194 72.987701416
0.995656490 0.005992954 0.092911415 0.775792122 -0.005136611 0.999942124 -0.009453186 8.312187195 -0.092962705 0.008934874 0.995629430 73.322860718
0.995534182 0.005417825 0.094246313 0.799651146 -0.004576414 0.999947667 -0.009141635 8.347161293 -0.094290897 0.008669497 0.995506942 73.666580200
0.995427310 0.004929159 0.095394582 0.824070454 -0.004140732 0.999955773 -0.008461086 8.382257462 -0.095432073 0.008027396 0.995403588 73.996643066
0.995375097 0.004314358 0.095967837 0.863410473 -0.003652167 0.999968231 -0.007074730 8.423364639 -0.095995300 0.006691519 0.995359302 74.370491028
0.995207608 0.005204414 0.097646080 0.882078648 -0.004589783 0.999968231 -0.006518062 8.459415436 -0.097676903 0.006038650 0.995199859 74.705932617
0.995080054 0.004772236 0.098959394 0.908874989 -0.004159671 0.999970913 -0.006395465 8.496424675 -0.098987021 0.005952360 0.995070934 75.048660278
0.994983137 0.005840720 0.099871337 0.937763214 -0.005180263 0.999962986 -0.006871124 8.533701897 -0.099907801 0.006319292 0.994976640 75.382667542
0.994871676 0.005857518 0.100975640 0.968414783 -0.005156055 0.999960721 -0.007206451 8.570303917 -0.101013884 0.006648858 0.994862795 75.735099792
0.994804382 0.007495611 0.101528786 1.001073837 -0.006786948 0.999950290 -0.007323536 8.608254433 -0.101578623 0.006596414 0.994805634 76.085685730
0.994678795 0.007426414 0.102756865 1.029777527 -0.006628626 0.999945223 -0.008103145 8.646945000 -0.102811433 0.007378889 0.994673491 76.434013367
0.994597018 0.008075883 0.103496626 1.063265800 -0.007227064 0.999937057 -0.008573779 8.687827110 -0.103559345 0.007779478 0.994592845 76.786010742
0.994465470 0.009003156 0.104676619 1.087686062 -0.008122617 0.999927998 -0.008835262 8.726409912 -0.104748636 0.007936115 0.994467080 77.129287720
0.994377971 0.009047583 0.105501726 1.116047382 -0.008160537 0.999927580 -0.008836545 8.761293411 -0.105574027 0.007925916 0.994379878 77.464271545
0.994170368 0.010052032 0.107351199 1.105116367 -0.009113095 0.999915779 -0.009233397 8.792290688 -0.107434981 0.008201267 0.994178295 77.758460999
0.994126916 0.009186654 0.107829966 1.151472092 -0.008164581 0.999917507 -0.009916232 8.831127167 -0.107912160 0.008977605 0.994119823 78.106948853
0.994006217 0.009820023 0.108881466 1.178217411 -0.008782361 0.999911368 -0.010005633 8.864608765 -0.108970098 0.008989426 0.994004309 78.449569702
0.993927658 0.009893228 0.109589763 1.224143028 -0.008831147 0.999909282 -0.010172564 8.904479027 -0.109680444 0.009142989 0.993924856 78.812156677
0.993760645 0.012018585 0.110884279 1.248488426 -0.010849165 0.999879062 -0.011143670 8.942479134 -0.111004800 0.009871139 0.993770838 79.151649475
0.993660808 0.012975806 0.111667797 1.282101631 -0.011795380 0.999867439 -0.011225053 8.972029686 -0.111798659 0.009836731 0.993682206 79.502243042
0.993557394 0.014263658 0.112429082 1.320883274 -0.013080478 0.999851048 -0.011254494 9.018884659 -0.112572856 0.009711359 0.993596017 79.874847412
0.993489742 0.014284036 0.113022707 1.360239506 -0.013131640 0.999853909 -0.010934088 9.057681084 -0.113162391 0.009378730 0.993532240 80.230300903
0.993359089 0.014629244 0.114120737 1.389326572 -0.013633022 0.999861896 -0.009505172 9.091512680 -0.114244014 0.007886239 0.993421435 80.573005676
0.993237972 0.014649180 0.115169525 1.422685623 -0.013657921 0.999862552 -0.009391433 9.132474899 -0.115291297 0.007754950 0.993301451 80.919761658
0.993125081 0.015178805 0.116069838 1.449594975 -0.014260792 0.999860168 -0.008735535 9.164284706 -0.116186209 0.007020231 0.993202567 81.244247437
0.992955506 0.016259495 0.117366686 1.469795227 -0.015456395 0.999850452 -0.007749686 9.196612358 -0.117475174 0.005881026 0.993058324 81.583938599
0.992839038 0.016136043 0.118364282 1.501372337 -0.015363283 0.999854326 -0.007438264 9.230163574 -0.118467055 0.005566536 0.992942393 81.920066833
0.992715597 0.017245326 0.119239993 1.545806885 -0.016451703 0.999835491 -0.007636894 9.268947601 -0.119352080 0.005619565 0.992836118 82.270881653
0.992592812 0.018271403 0.120106980 1.585305214 -0.017599996 0.999822974 -0.006648536 9.304130554 -0.120207191 0.004485408 0.992738605 82.634231567
0.992511392 0.018388847 0.120761223 1.620463371 -0.017709734 0.999820769 -0.006694554 9.341176033 -0.120862700 0.004505772 0.992659032 82.982604980
0.992437422 0.018588807 0.121335924 1.657146454 -0.017899150 0.999817014 -0.006771403 9.373253822 -0.121439576 0.004548386 0.992588401 83.323623657
0.992267311 0.020369718 0.122435682 1.672200203 -0.019666793 0.999782443 -0.006947057 9.408676147 -0.122550547 0.004485422 0.992452145 83.647521973
0.992129624 0.021131897 0.123418480 1.713545799 -0.020384461 0.999765456 -0.007315844 9.449480057 -0.123544104 0.004742447 0.992327750 83.995613098
0.992007911 0.022686204 0.124120623 1.747832298 -0.021908427 0.999730885 -0.007627827 9.480185509 -0.124260284 0.004847576 0.992237806 84.345138550
0.991775036 0.024552476 0.125616252 1.777066231 -0.023738977 0.999686420 -0.007969099 9.515472412 -0.125772521 0.004921553 0.992046893 84.689521790
0.991654932 0.024130998 0.126641363 1.824302673 -0.023220155 0.999692857 -0.008663870 9.552917480 -0.126811519 0.005650938 0.991910756 85.056091309
0.991579235 0.024236023 0.127213374 1.866252899 -0.023133444 0.999680996 -0.010137687 9.588093758 -0.127418488 0.007109434 0.991823554 85.406250000
0.991477847 0.024178321 0.128012255 1.907796860 -0.022891277 0.999671638 -0.011515986 9.627892494 -0.128248662 0.008487479 0.991705716 85.757080078
0.991379857 0.023302821 0.128930107 1.952240944 -0.021854956 0.999681354 -0.012633462 9.665193558 -0.129183456 0.009706795 0.991573215 86.110404968
0.991288483 0.023020230 0.129681379 1.997102737 -0.021494359 0.999682426 -0.013153858 9.701989174 -0.129942968 0.010251851 0.991468489 86.472946167
0.991115928 0.023130005 0.130974144 2.031384468 -0.021427376 0.999666691 -0.014394338 9.738764763 -0.131263465 0.011460025 0.991281211 86.814559937
0.991098225 0.022028355 0.131297112 2.087549210 -0.020289320 0.999688148 -0.014568233 9.773586273 -0.131577045 0.011774624 0.991236031 87.185295105
0.990956545 0.022702862 0.132248804 2.124790192 -0.020984789 0.999676526 -0.014370674 9.804404259 -0.132532224 0.011465499 0.991112292 87.538772583
0.990805507 0.023095094 0.133307546 2.172710419 -0.021350380 0.999666870 -0.014502783 9.847921371 -0.133598045 0.011523271 0.990968525 87.899414062
0.990701914 0.022655325 0.134150371 2.212724686 -0.020952171 0.999681115 -0.014094201 9.887311935 -0.134426892 0.011152414 0.990860760 88.264068604
0.990573943 0.021894727 0.135218069 2.266579628 -0.020231718 0.999701977 -0.013660830 9.929169655 -0.135476828 0.010796368 0.990721703 88.638793945
0.990437686 0.020917607 0.136365891 2.300137520 -0.019320751 0.999728441 -0.013023281 9.956074715 -0.136601284 0.010264058 0.990572929 88.968193054
0.990324199 0.020897830 0.137190774 2.362359047 -0.019188143 0.999721050 -0.013772883 10.004839897 -0.137440324 0.011007183 0.990448892 89.357223511
0.990091443 0.020583790 0.138907269 2.396165848 -0.018870996 0.999728858 -0.013636434 10.033591270 -0.139150336 0.010879997 0.990211487 89.704383850
0.989881337 0.020221317 0.140448913 2.414020538 -0.018524949 0.999738932 -0.013375240 10.060153008 -0.140682697 0.010638095 0.989997566 90.012901306
0.989897549 0.018739963 0.140540525 2.475749016 -0.016987704 0.999762416 -0.013657442 10.101187706 -0.140763059 0.011132007 0.989980638 90.398307800
0.989727616 0.019321457 0.141654432 2.523959160 -0.017387033 0.999738097 -0.014881073 10.139253616 -0.141904816 0.012265258 0.989804327 90.761337280
0.989538372 0.019723434 0.142914727 2.575039864 -0.017669879 0.999721706 -0.015624186 10.175862312 -0.143183157 0.012935446 0.989611685 91.132865906
0.989463270 0.018839683 0.143553257 2.623600960 -0.016668474 0.999728024 -0.016312515 10.204566002 -0.143821523 0.013747820 0.989508152 91.483680725
0.989355206 0.019228023 0.144244656 2.677207947 -0.016982269 0.999714911 -0.016784277 10.252694130 -0.144526318 0.014156012 0.989399612 91.852699280
0.989269316 0.018178511 0.144967571 2.729057312 -0.015835635 0.999724865 -0.017299019 10.289874077 -0.145242155 0.014817739 0.989285171 92.217132568
0.989112318 0.017915187 0.146068156 2.774309158 -0.015336406 0.999706268 -0.018761775 10.322324753 -0.146361351 0.016317340 0.989096582 92.574409485
0.989088297 0.017484881 0.146282658 2.815145493 -0.014872626 0.999710083 -0.018932369 10.353315353 -0.146571279 0.016550176 0.989061654 92.905921936
0.988986909 0.016730363 0.147053823 2.869056702 -0.014125003 0.999724567 -0.018743576 10.392396927 -0.147326887 0.016460018 0.988950908 93.257873535
0.988914192 0.016222494 0.147599235 2.915467262 -0.013425239 0.999711215 -0.019928299 10.427369118 -0.147879899 0.017725820 0.988846481 93.623115540
0.988815904 0.016922323 0.148178980 2.967643738 -0.014055718 0.999693692 -0.020371484 10.467025757 -0.148478314 0.018060880 0.988750637 93.984512329
0.988853276 0.016452935 0.147981271 3.020307541 -0.013601417 0.999702215 -0.020260876 10.498810768 -0.148270607 0.018022276 0.988782525 94.342567444
0.988714218 0.016811553 0.148867518 3.069292068 -0.013975092 0.999700844 -0.020079244 10.536739349 -0.149160534 0.017772201 0.988653183 94.703514099
0.988661051 0.015282840 0.149384633 3.114027023 -0.012779586 0.999761760 -0.017702723 10.567788124 -0.149619564 0.015592916 0.988620698 95.064453125
0.988570273 0.015527072 0.149958998 3.164699554 -0.012783438 0.999733031 -0.019242611 10.606029510 -0.150217757 0.017105680 0.988504946 95.415542603
0.988586426 0.015410664 0.149864018 3.220634460 -0.012654027 0.999733090 -0.019330524 10.644358635 -0.150121883 0.017213516 0.988517642 95.767608643
0.988529205 0.015450343 0.150237322 3.260101318 -0.013010429 0.999767244 -0.017209817 10.673655510 -0.150468245 0.015057756 0.988500178 96.118949890
0.988474727 0.016190065 0.150517747 3.317126274 -0.013871232 0.999768555 -0.016442919 10.712949753 -0.150749162 0.014165546 0.988470554 96.470344543
0.988451660 0.015975030 0.150691688 3.366831779 -0.013848060 0.999789417 -0.015153607 10.743298531 -0.150902018 0.012891820 0.988464594 96.822280884
0.988450408 0.015775766 0.150721267 3.424590111 -0.013788308 0.999803782 -0.014222358 10.786176682 -0.150916055 0.011979905 0.988474011 97.189643860
0.988398612 0.017099738 0.150916010 3.470464706 -0.015205931 0.999790609 -0.013693941 10.823259354 -0.151118532 0.011240253 0.988451660 97.552055359
0.988372445 0.017369820 0.151056409 3.522109032 -0.015572865 0.999793291 -0.013070858 10.860599518 -0.151252195 0.010566493 0.988438725 97.899467468
0.988333106 0.016796872 0.151378736 3.570250511 -0.015036266 0.999805450 -0.012767762 10.890296936 -0.151563749 0.010342631 0.988393366 98.250785828
0.988257468 0.017390734 0.151805073 3.624144554 -0.015628515 0.999796033 -0.012793968 10.927357674 -0.151996642 0.010271245 0.988327622 98.616706848
0.988232493 0.016267000 0.152091265 3.670603752 -0.014668169 0.999824941 -0.011628437 10.952818871 -0.152253762 0.009260703 0.988298059 98.955200195
0.988111794 0.017229931 0.152768523 3.717757225 -0.015621959 0.999809265 -0.011719724 10.992993355 -0.152941287 0.009193854 0.988192499 99.313247681
0.988082469 0.018170225 0.152849287 3.768723488 -0.016592715 0.999795139 -0.011590065 11.032986641 -0.153028592 0.008915756 0.988181472 99.669021606
0.988024056 0.018237647 0.153218403 3.819474220 -0.016693896 0.999796152 -0.011356100 11.066663742 -0.153394282 0.008662290 0.988127112 100.018280029
0.987977147 0.018361555 0.153505713 3.865452766 -0.016889973 0.999798119 -0.010885237 11.100685120 -0.153674603 0.008161659 0.988087714 100.355636597
0.987936258 0.018773489 0.153718919 3.916631699 -0.017315812 0.999791563 -0.010816214 11.137848854 -0.153889939 0.008023961 0.988055408 100.702888489
0.987916648 0.019081101 0.153807104 3.963820457 -0.017671438 0.999788344 -0.010527231 11.178444862 -0.153975427 0.007682033 0.988044798 101.045692444
0.987817049 0.018840156 0.154475123 4.001538277 -0.017483594 0.999795794 -0.010135695 11.207948685 -0.154634550 0.007311432 0.987944603 101.371719360
0.987675846 0.019049272 0.155349314 4.053334236 -0.017671837 0.999791384 -0.010243057 11.248182297 -0.155512005 0.007371514 0.987806499 101.739021301
0.987716496 0.019771632 0.155000746 4.113945007 -0.018261353 0.999770939 -0.011161656 11.289132118 -0.155185893 0.008194031 0.987851322 102.078224182
0.987539887 0.019659631 0.156136096 4.140742302 -0.018155131 0.999773979 -0.011056237 11.315393448 -0.156318143 0.008083805 0.987673700 102.397994995
0.987527549 0.020142013 0.156152070 4.195951462 -0.018613998 0.999763548 -0.011241677 11.348042488 -0.156341597 0.008194854 0.987669051 102.745597839
0.987317383 0.022926943 0.157094583 4.223841667 -0.021248525 0.999697864 -0.012355479 11.391383171 -0.157330424 0.008860751 0.987506270 103.074142456
0.987269640 0.022533646 0.157451361 4.276193619 -0.020707350 0.999698043 -0.013230138 11.422587395 -0.157701939 0.009801315 0.987438142 103.413108826
0.987208247 0.023515044 0.157692537 4.314368248 -0.021631477 0.999672830 -0.013650478 11.456302643 -0.157961935 0.010064744 0.987393916 103.736473083
0.987191379 0.023199329 0.157844856 4.375070572 -0.021223439 0.999674022 -0.014192227 11.496162415 -0.158122614 0.010660434 0.987361908 104.085723877
0.987113833 0.024210744 0.158177465 4.425497055 -0.022202631 0.999649048 -0.014450395 11.536565781 -0.158471823 0.010752228 0.987304866 104.426414490
0.987059355 0.024338482 0.158497661 4.463706017 -0.022297746 0.999644160 -0.014641377 11.572097778 -0.158797622 0.010917768 0.987250805 104.756912231
0.986939251 0.025184810 0.159112185 4.503838539 -0.023066141 0.999619186 -0.015148657 11.602467537 -0.159433141 0.011280697 0.987144291 105.087318420
0.986831486 0.026661186 0.159539461 4.564315796 -0.024572024 0.999584854 -0.015053720 11.642828941 -0.159874558 0.010935279 0.987076759 105.444633484
0.986688495 0.026465613 0.160453156 4.611410141 -0.024575699 0.999603391 -0.013752038 11.669198990 -0.160753459 0.009625728 0.986947656 105.793350220
0.986590147 0.027093198 0.160952419 4.641654968 -0.025306299 0.999593377 -0.013141989 11.697006226 -0.161243021 0.008892646 0.986874580 106.108024597
0.986513436 0.027001716 0.161437809 4.692164421 -0.025232669 0.999597013 -0.012998640 11.732220650 -0.161723763 0.008749827 0.986797214 106.459861755
0.986437917 0.026601238 0.161964461 4.743309021 -0.024880176 0.999610603 -0.012645490 11.764329910 -0.162237704 0.008444286 0.986715555 106.802978516
0.986440539 0.026663203 0.161938697 4.805441856 -0.025060909 0.999614775 -0.011929411 11.803442955 -0.162194386 0.007709324 0.986728728 107.164710999
0.986260831 0.026715789 0.163021892 4.849241257 -0.025329210 0.999623120 -0.010578513 11.841784477 -0.163243055 0.006303957 0.986565769 107.514076233
0.986212254 0.027842311 0.163126454 4.905447960 -0.026327692 0.999587893 -0.011439848 11.882039070 -0.163377762 0.006987374 0.986538768 107.869079590
0.986162126 0.028397001 0.163333774 4.955135345 -0.026815968 0.999569833 -0.011876872 11.915305138 -0.163600773 0.007332568 0.986499369 108.206192017
0.986084342 0.028334809 0.163813412 5.005345345 -0.026874054 0.999577045 -0.011126914 11.948498726 -0.164059356 0.006569746 0.986428499 108.535629272
0.986143470 0.028270395 0.163468242 5.065655708 -0.027004885 0.999585688 -0.009959079 11.984892845 -0.163682029 0.005406639 0.986498356 108.875137329
0.986121058 0.028590202 0.163548619 5.116168022 -0.027373947 0.999578476 -0.009685966 12.019924164 -0.163756594 0.005074565 0.986487746 109.211997986
0.986115158 0.027839830 0.163712680 5.178189278 -0.026662467 0.999600351 -0.009384985 12.058911324 -0.163908571 0.004889693 0.986463428 109.579261780
0.986117363 0.027305484 0.163789019 5.238126755 -0.026159972 0.999615848 -0.009147088 12.095424652 -0.163975894 0.004735385 0.986452997 109.930389404
0.986039758 0.027977398 0.164142266 5.284202576 -0.026917927 0.999599993 -0.008675745 12.127418518 -0.164319351 0.004136259 0.986398518 110.256706238
0.986049652 0.027671631 0.164135173 5.340199471 -0.026653746 0.999609411 -0.008401042 12.162782669 -0.164303496 0.003909026 0.986402094 110.602737427
0.986029565 0.027043175 0.164360538 5.392645836 -0.026122248 0.999628544 -0.007762338 12.197888374 -0.164509416 0.003360426 0.986369789 110.932914734
0.985955775 0.027163312 0.164782271 5.439670563 -0.026345717 0.999627352 -0.007145627 12.233294487 -0.164914951 0.002703965 0.986304104 111.268615723
0.985909224 0.026866635 0.165109769 5.501271248 -0.026170714 0.999637067 -0.006389310 12.270095825 -0.165221468 0.001978240 0.986254513 111.624450684
0.985933781 0.026296590 0.165054709 5.559475899 -0.025594080 0.999652028 -0.006381985 12.316678047 -0.165165111 0.002067792 0.986263752 111.970718384
0.985967517 0.025983375 0.164902762 5.618307114 -0.025284322 0.999660194 -0.006337200 12.351496696 -0.165011406 0.002078819 0.986289382 112.314407349
0.985936642 0.025860682 0.165106580 5.670758247 -0.025238993 0.999664247 -0.005862615 12.384123802 -0.165202796 0.001613043 0.986258328 112.653762817
0.985868752 0.025706101 0.165535018 5.726404190 -0.025207968 0.999669194 -0.005109785 12.420384407 -0.165611595 0.000864776 0.986190677 112.997482300
0.985851347 0.025955655 0.165600032 5.780289650 -0.025525194 0.999662995 -0.004727409 12.464843750 -0.165666968 0.000433550 0.986181676 113.346420288
0.985765040 0.025898539 0.166122884 5.833146095 -0.025536373 0.999664724 -0.004316027 12.503537178 -0.166178912 0.000012413 0.986095607 113.692276001
0.985797644 0.024430752 0.166150481 5.888603210 -0.023936773 0.999701023 -0.004975202 12.541337013 -0.166222349 0.000927436 0.986087859 114.023727417
0.985816598 0.023600997 0.166158348 5.945913315 -0.023012269 0.999720156 -0.005467768 12.577914238 -0.166240901 0.001566535 0.986083925 114.356643677
0.985862911 0.023137020 0.165948793 6.004441261 -0.022527674 0.999730706 -0.005553493 12.610530853 -0.166032612 0.001736542 0.986118734 114.691513062
0.985768914 0.022357354 0.166612819 6.049636841 -0.021603059 0.999746561 -0.006338455 12.648097992 -0.166712299 0.002648906 0.986002028 115.017837524
0.985768914 0.021840125 0.166681364 6.108428955 -0.021012252 0.999756575 -0.006728916 12.683358192 -0.166787714 0.003130806 0.985987842 115.358001709
0.985638559 0.021778286 0.167458400 6.154610634 -0.020927446 0.999757588 -0.006844133 12.717299461 -0.167566851 0.003241365 0.985855401 115.679397583
0.985604942 0.021575144 0.167682514 6.213685036 -0.020697750 0.999761403 -0.006978610 12.753566742 -0.167793065 0.003407502 0.985816360 116.019676208
0.985677421 0.020862464 0.167346328 6.268497467 -0.019980492 0.999776185 -0.006952477 12.787109375 -0.167453960 0.003509237 0.985873640 116.339279175
0.985678434 0.021343619 0.167279750 6.325303078 -0.020440347 0.999765635 -0.007119876 12.823228836 -0.167392492 0.003598650 0.985883772 116.667839050
0.985621691 0.022379501 0.167478412 6.369650841 -0.021347743 0.999740422 -0.007958594 12.856703758 -0.167613074 0.004268878 0.985843539 116.983535767
0.985641062 0.021708202 0.167452946 6.418893814 -0.020503676 0.999750018 -0.008918989 12.891913414 -0.167604730 0.005357519 0.985839725 117.303558350
0.985619605 0.020320570 0.167753041 6.476372719 -0.018991750 0.999774277 -0.009521984 12.926583290 -0.167908698 0.006199131 0.985782981 117.632461548
0.985593140 0.019542130 0.168000862 6.526386261 -0.018193124 0.999788761 -0.009565324 12.961206436 -0.168152347 0.006371059 0.985740364 117.952232361
0.985529900 0.019787408 0.168342203 6.584937096 -0.018455360 0.999784946 -0.009473771 12.995129585 -0.168493494 0.006229869 0.985683084 118.286239624
0.985419154 0.019470204 0.169026628 6.632671356 -0.018197270 0.999793231 -0.009076906 13.032356262 -0.169168428 0.005868733 0.985569596 118.596916199
0.985460758 0.020074757 0.168712974 6.686040878 -0.018988939 0.999787331 -0.008046997 13.068688393 -0.168838650 0.004726319 0.985632300 118.913726807
0.985411465 0.020976441 0.168891162 6.739700317 -0.020101003 0.999774218 -0.006891692 13.101526260 -0.168997601 0.003396270 0.985610604 119.236198425
0.985336721 0.022300769 0.169157460 6.784121513 -0.021572853 0.999748409 -0.006140053 13.134971619 -0.169251889 0.002400810 0.985569835 119.538497925
0.985349417 0.021595040 0.169175059 6.831464767 -0.021131670 0.999766409 -0.004539218 13.167180061 -0.169233561 0.000897765 0.985575557 119.839660645
0.985382795 0.021380464 0.169007748 6.884208679 -0.021187656 0.999771178 -0.002944335 13.201797485 -0.169032067 -0.000679582 0.985610306 120.148017883
0.985395074 0.021193638 0.168959573 6.931486130 -0.021243097 0.999773204 -0.001515086 13.231917381 -0.168953374 -0.002096266 0.985621750 120.442497253
0.985284567 0.022655606 0.169413984 6.981496811 -0.022907332 0.999737501 -0.000468811 13.265164375 -0.169380099 -0.003418909 0.985544860 120.756309509
0.985177517 0.023826642 0.169875145 7.029385567 -0.024184020 0.999707520 0.000034588 13.300986290 -0.169824645 -0.004142340 0.985465586 121.052688599
0.985106111 0.024565080 0.170184538 7.074123383 -0.025007002 0.999687195 0.000453316 13.328755379 -0.170120180 -0.004702370 0.985412121 121.334129333
0.985054374 0.025304351 0.170374960 7.119316101 -0.025550207 0.999673247 -0.000749759 13.359234810 -0.170338213 -0.003614561 0.985379159 121.634376526
0.985009134 0.025407538 0.170620888 7.171652794 -0.025445592 0.999674201 -0.001964118 13.392312050 -0.170615256 -0.002406876 0.985334814 121.928703308
0.984961987 0.025344968 0.170902029 7.221722603 -0.025097290 0.999678493 -0.003609915 13.424110413 -0.170938611 -0.000733548 0.985281408 122.216438293
0.984872222 0.025631523 0.171376154 7.260867119 -0.025212362 0.999671459 -0.004622263 13.451574326 -0.171438307 0.000231541 0.985194743 122.504264832
0.984907687 0.024418747 0.171349376 7.311526299 -0.023897355 0.999701381 -0.005105159 13.485233307 -0.171422869 0.000933313 0.985197127 122.801628113
0.984864175 0.024292598 0.171616957 7.363949776 -0.023583557 0.999702752 -0.006169405 13.521018982 -0.171715856 0.002028687 0.985144436 123.091018677
0.984700799 0.026501371 0.172226757 7.404992104 -0.025510250 0.999642849 -0.007965902 13.549701691 -0.172376364 0.003450483 0.985025048 123.370262146
0.984436333 0.026803022 0.173685580 7.447932243 -0.025524013 0.999628186 -0.009593722 13.587340355 -0.173878133 0.005011256 0.984754443 123.669616699
0.984427333 0.027649613 0.173604012 7.494140625 -0.026342167 0.999604642 -0.009831179 13.612855911 -0.173807204 0.005104973 0.984766483 123.937805176
0.984439850 0.027808705 0.173507079 7.540545464 -0.026594685 0.999602854 -0.009318293 13.640642166 -0.173697323 0.004558934 0.984788537 124.204475403
0.984390497 0.027404770 0.173851028 7.588450432 -0.026207613 0.999614298 -0.009178408 13.671052933 -0.174035519 0.004478920 0.984729111 124.493118286
0.984327078 0.026207391 0.174394384 7.641718864 -0.024850853 0.999641597 -0.009958066 13.707471848 -0.174592853 0.005468145 0.984625518 124.784057617
0.984205246 0.025758279 0.175147906 7.688019753 -0.024365980 0.999652147 -0.010095472 13.732551575 -0.175347060 0.005668363 0.984490514 125.055763245
0.984237850 0.024215082 0.175184131 7.731208801 -0.022953263 0.999694109 -0.009225704 13.750728607 -0.175353914 0.005059239 0.984492481 125.324676514
0.984098256 0.024073271 0.175985709 7.780517578 -0.022637971 0.999692082 -0.010159172 13.791925430 -0.176176071 0.006013664 0.984340310 125.615707397
0.983996212 0.024447564 0.176504344 7.820385933 -0.022985969 0.999682426 -0.010320981 13.813821793 -0.176700652 0.006098683 0.984245658 125.879432678
0.983920455 0.024966979 0.176853135 7.857166290 -0.023507623 0.999670148 -0.010342531 13.839384079 -0.177053019 0.006018831 0.984182835 126.139427185
0.983870387 0.025487313 0.177057326 7.895811081 -0.023983274 0.999655843 -0.010629941 13.867757797 -0.177267313 0.006212071 0.984143138 126.401695251
0.983814895 0.025611853 0.177347869 7.946434021 -0.024069777 0.999651492 -0.010841536 13.899761200 -0.177563772 0.006397340 0.984088480 126.684822083
0.983812332 0.025637474 0.177358538 7.990876198 -0.024008237 0.999647617 -0.011326412 13.923984528 -0.177586406 0.006884996 0.984081268 126.948211670
0.983654261 0.027010716 0.178030074 8.026719093 -0.025275609 0.999608397 -0.012007408 13.950897217 -0.178284720 0.007311319 0.983951807 127.214370728
0.983646810 0.026714442 0.178116038 8.076769829 -0.024776563 0.999607146 -0.013095733 13.980164528 -0.178395897 0.008468473 0.983922362 127.482734680
0.983651876 0.027329989 0.177995354 8.129636765 -0.025200732 0.999581397 -0.014212749 14.011859894 -0.178309292 0.009494782 0.983928680 127.767677307
0.983613670 0.026913082 0.178268522 8.177106857 -0.024747517 0.999590576 -0.014360739 14.033572197 -0.178582028 0.009713718 0.983877003 128.040527344
0.983448207 0.027849250 0.179036036 8.213095665 -0.025463875 0.999553800 -0.015608154 14.067066193 -0.179390863 0.010790859 0.983718693 128.305343628
0.983326435 0.028517045 0.179599345 8.260282516 -0.026046753 0.999531090 -0.016098123 14.095827103 -0.179974198 0.011151731 0.983608127 128.587661743
0.983222663 0.029161049 0.180064052 8.307518959 -0.026517658 0.999502599 -0.017070530 14.127111435 -0.180472299 0.012009254 0.983506739 128.872955322
0.983160257 0.029257957 0.180388063 8.355184555 -0.026515398 0.999493539 -0.017596798 14.157987595 -0.180811554 0.012517413 0.983438015 129.141571045
0.983045518 0.030215861 0.180854812 8.398785591 -0.027409067 0.999462247 -0.017999249 14.187209129 -0.181301415 0.012737018 0.983345091 129.411224365
0.982999682 0.030105380 0.181122154 8.434378624 -0.027275911 0.999464333 -0.018092966 14.206663132 -0.181569830 0.012845114 0.983294189 129.663223267
0.982892931 0.031029126 0.181544781 8.473136902 -0.028080387 0.999429047 -0.018790925 14.236341476 -0.182024181 0.013371624 0.983203053 129.916809082
0.982696831 0.032765154 0.182300240 8.510257721 -0.029732667 0.999370694 -0.019343566 14.258808136 -0.182819277 0.013588591 0.983052611 130.175811768
0.982707560 0.033889789 0.182036713 8.547557831 -0.030637367 0.999317229 -0.020650066 14.281631470 -0.182612270 0.014715850 0.983074784 130.433273315
0.982495010 0.033335131 0.183282107 8.581816673 -0.030055376 0.999335051 -0.020644160 14.298168182 -0.183848411 0.014774173 0.982843578 130.672729492
0.982524991 0.034278706 0.182946637 8.644786835 -0.031176602 0.999317765 -0.019806400 14.329336166 -0.183500752 0.013756630 0.982923329 130.961715698
0.982237816 0.035716377 0.184209660 8.691511154 -0.032658178 0.999274194 -0.019610027 14.363765717 -0.184776351 0.013245757 0.982691348 131.238983154
0.982122958 0.037450764 0.184477463 8.734593391 -0.034668528 0.999231577 -0.018285371 14.393962860 -0.185020506 0.011562922 0.982666612 131.502014160
0.981763840 0.038110800 0.186245382 8.777325630 -0.035566021 0.999222934 -0.016987022 14.422325134 -0.186748028 0.010053237 0.982356548 131.766235352
0.981537223 0.037791383 0.187500209 8.823214531 -0.035445690 0.999245942 -0.015848644 14.451443672 -0.187957749 0.008909959 0.982136846 132.029251099
0.981222332 0.037412856 0.189217553 8.865653038 -0.035360444 0.999273479 -0.014212394 14.474315643 -0.189611852 0.007254697 0.981832325 132.283905029
0.980936944 0.036695193 0.190830231 8.913471222 -0.034871280 0.999308467 -0.012908269 14.498568535 -0.191171899 0.006007702 0.981538177 132.542572021
0.980558097 0.036617611 0.192782044 8.964761734 -0.035180889 0.999321818 -0.010871675 14.530148506 -0.193049431 0.003878065 0.981181383 132.817092896
0.980290353 0.036530811 0.194155052 9.016799927 -0.035115458 0.999325693 -0.010727648 14.558103561 -0.194416031 0.003698367 0.980912209 133.083969116
0.979978025 0.036725674 0.195689142 9.059947968 -0.035329413 0.999319255 -0.010622083 14.583002090 -0.195946023 0.003495826 0.980608463 133.326049805
0.979649305 0.037793346 0.197126597 9.110628128 -0.036408149 0.999280274 -0.010647608 14.602080345 -0.197387129 0.003253905 0.980320215 133.574539185
0.978936195 0.039549179 0.200299203 9.160184860 -0.038253184 0.999214530 -0.010338006 14.636125565 -0.200550780 0.002458164 0.979680240 133.846893311
0.978354096 0.040089861 0.203017309 9.209262848 -0.038739599 0.999192894 -0.010622037 14.665427208 -0.203279272 0.002527303 0.979117453 134.099090576
0.977710783 0.041533619 0.205807194 9.263557434 -0.040074926 0.999133229 -0.011252963 14.695273399 -0.206096143 0.002754436 0.978527784 134.351470947
0.976878703 0.042588241 0.209509596 9.316394806 -0.041059580 0.999088883 -0.011642464 14.729411125 -0.209814519 0.002770900 0.977737188 134.593948364
0.975899100 0.043647252 0.213812575 9.354551315 -0.042133663 0.999044180 -0.011633296 14.751652718 -0.214116022 0.002344217 0.976805449 134.834960938
0.974679470 0.044048276 0.219225213 9.413427353 -0.042340018 0.999025226 -0.012486628 14.779677391 -0.219561562 0.002888460 0.975594401 135.097167969
0.973632455 0.045070954 0.223625764 9.467220306 -0.043262906 0.998979330 -0.012980557 14.801115036 -0.223982543 0.002963591 0.974588633 135.326965332
0.972370863 0.045975775 0.228869200 9.532684326 -0.043820199 0.998934209 -0.014494289 14.827507019 -0.229291677 0.004064730 0.973349273 135.593368530
0.971114933 0.046879224 0.233961672 9.600742340 -0.044633403 0.998892486 -0.014887649 14.852700233 -0.234400511 0.004015113 0.972131848 135.845108032
0.969542921 0.048720650 0.240026370 9.657337189 -0.045688983 0.998790205 -0.018182470 14.879262924 -0.240621865 0.006662126 0.970596075 136.089736938
0.967999399 0.051166322 0.245680466 9.720485687 -0.047317572 0.998647451 -0.021547183 14.908082008 -0.246450633 0.009232659 0.969111383 136.329757690
0.966479063 0.052121744 0.251399100 9.786516190 -0.047404550 0.998568177 -0.024787707 14.937536240 -0.252331138 0.012039337 0.967565954 136.569168091
0.964734733 0.053435449 0.257743239 9.861816406 -0.048206627 0.998483956 -0.026568390 14.953119278 -0.258772194 0.013206515 0.965848088 136.807785034
0.962837815 0.054544330 0.264515132 9.933784485 -0.048812471 0.998409808 -0.028199146 14.976808548 -0.265632600 0.014239565 0.963969171 137.041152954
0.960792661 0.056343395 0.271482676 10.010520935 -0.050207932 0.998303056 -0.029498607 14.996973038 -0.272684038 0.014711455 0.961991131 137.281234741
0.958820820 0.057436943 0.278143674 10.096406937 -0.050680034 0.998220325 -0.031428594 15.021275520 -0.279453874 0.016038058 0.960025191 137.523345947
0.956428647 0.058711790 0.286002070 10.173156738 -0.051107876 0.998114705 -0.033985980 15.042438507 -0.287458301 0.017888213 0.957626104 137.764572144
0.953959465 0.060694642 0.293730319 10.250680923 -0.052448679 0.997979105 -0.035876658 15.061004639 -0.295314163 0.018819118 0.955214739 137.994064331
0.951292992 0.061683167 0.302054435 10.328664780 -0.052756224 0.997898102 -0.037631903 15.085041046 -0.303740740 0.019863706 0.952547610 138.241836548
0.948532641 0.063130610 0.310323000 10.405277252 -0.053616952 0.997795641 -0.039101284 15.105932236 -0.312107414 0.020450268 0.949826598 138.472000122
0.946046412 0.062932536 0.317861170 10.507144928 -0.052865449 0.997791886 -0.040207509 15.120388985 -0.319689572 0.021234289 0.947284341 138.723007202
0.943467319 0.064427800 0.325143814 10.605731964 -0.053551439 0.997668684 -0.042299990 15.145312309 -0.327111185 0.022496734 0.944718063 138.960678101
0.940477967 0.066497505 0.333285540 10.684104919 -0.054880299 0.997515857 -0.044162128 15.167306900 -0.335394323 0.023242703 0.941790998 139.182907104
0.937431455 0.067514375 0.341561258 10.775474548 -0.055200819 0.997430921 -0.045654915 15.184090614 -0.343766093 0.023943897 0.938750148 139.426910400
0.934309125 0.069845952 0.349554032 10.859878540 -0.057079416 0.997276604 -0.046704978 15.198664665 -0.351864219 0.023684546 0.935751379 139.665618896
0.931720674 0.070033439 0.356359065 10.963813782 -0.056764234 0.997253597 -0.047571916 15.212974548 -0.358711958 0.024095295 0.933137238 139.890533447
0.928595901 0.070769668 0.364281654 11.070087433 -0.057246782 0.997214913 -0.047802139 15.228864670 -0.366650105 0.023534913 0.930061162 140.144424438
0.925369382 0.071115889 0.372335970 11.174827576 -0.057518691 0.997213006 -0.047515336 15.243691444 -0.374677330 0.022552952 0.926880896 140.390213013
0.922083318 0.071459837 0.380336463 11.280212402 -0.057571992 0.997197211 -0.047782350 15.269237518 -0.382685065 0.022162585 0.923613012 140.629119873
0.919168472 0.071663871 0.387290031 11.388336182 -0.057827719 0.997206390 -0.047277898 15.289817810 -0.389596283 0.021060251 0.920744836 140.859725952
0.916064560 0.070939831 0.394706547 11.507614136 -0.056900952 0.997264743 -0.047176335 15.308087349 -0.396973580 0.020757388 0.917595208 141.103515625
0.912984073 0.071205385 0.401733577 11.624092102 -0.056781556 0.997245789 -0.047714699 15.336032867 -0.404024661 0.020751707 0.914512694 141.344848633
0.909682393 0.071612351 0.409083903 11.745460510 -0.057007320 0.997228682 -0.047802757 15.364162445 -0.411373466 0.020164540 0.911243796 141.582626343
0.905975580 0.071803063 0.417196393 11.844501495 -0.057176158 0.997234941 -0.047470018 15.375463486 -0.419451356 0.019152980 0.907575786 141.814041138
0.903014421 0.070818909 0.423732936 11.966545105 -0.056046944 0.997309864 -0.047240164 15.383437157 -0.425938547 0.018909618 0.904554486 142.043029785
0.899564207 0.072898537 0.430662334 12.093200684 -0.057496235 0.997157514 -0.048691936 15.409132957 -0.432987720 0.019040061 0.901198685 142.291976929
0.896340489 0.075567141 0.436879098 12.221485138 -0.059535097 0.996958137 -0.050296653 15.431604385 -0.439351022 0.019073283 0.898112953 142.530975342
0.892668605 0.079138152 0.443711519 12.333927155 -0.062513143 0.996688545 -0.051999055 15.446720123 -0.446357340 0.018680120 0.894659817 142.759246826
0.889379919 0.080562413 0.450014383 12.445041656 -0.063225605 0.996566951 -0.053452119 15.457784653 -0.452775508 0.019086823 0.891420186 142.978408813
0.886143029 0.082950793 0.455927342 12.567741394 -0.064619288 0.996355355 -0.055681087 15.480687141 -0.458884418 0.019879714 0.888273537 143.211791992
0.883209467 0.084025085 0.461390018 12.702289581 -0.064415209 0.996229231 -0.058120325 15.494752884 -0.464533865 0.021611899 0.885291636 143.450485229
0.879949749 0.086167805 0.467186838 12.827941895 -0.065942198 0.996047318 -0.059508111 15.511116028 -0.470467925 0.021556821 0.882153749 143.676254272
0.876749039 0.086630210 0.473081768 12.954250336 -0.065849334 0.996002853 -0.060350247 15.527439117 -0.476418942 0.021759901 0.878949106 143.906585693
0.873843193 0.086440802 0.478462249 13.085990906 -0.065374300 0.996022165 -0.060548283 15.542478561 -0.481792778 0.021630567 0.876018167 144.129760742
0.871620357 0.086265899 0.482530981 13.225845337 -0.065348752 0.996055186 -0.060029916 15.556693077 -0.485806018 0.020790501 0.873819351 144.360366821
0.868852913 0.087016620 0.487362921 13.353565216 -0.065583676 0.995986402 -0.060909040 15.577899933 -0.490706891 0.020957956 0.871072590 144.572875977
0.866026938 0.088094428 0.492175490 13.482467651 -0.066602096 0.995909214 -0.061065298 15.589171410 -0.495541632 0.020104280 0.868351460 144.796905518
0.863291860 0.088687740 0.496851712 13.621746063 -0.067735210 0.995893061 -0.060074750 15.593858719 -0.500139058 0.018207693 0.865753651 145.028976440
0.860389769 0.090788051 0.501484811 13.752113342 -0.069496766 0.995713711 -0.061027978 15.622948647 -0.504875898 0.017656278 0.863011360 145.263244629
0.857765555 0.092061080 0.505730152 13.866481781 -0.071306221 0.995630205 -0.060298495 15.629467010 -0.509071410 0.015660267 0.860581815 145.460601807
0.855469823 0.092612855 0.509503961 14.009368896 -0.071879312 0.995590150 -0.060281865 15.646213531 -0.512839913 0.014946516 0.858354151 145.691284180
0.853173316 0.092725359 0.513319731 14.134963989 -0.071604893 0.995576620 -0.060827207 15.661021233 -0.516689301 0.015139936 0.856039047 145.893829346
0.851051331 0.092818454 0.516813636 14.274307251 -0.071407132 0.995567143 -0.061213288 15.678014755 -0.520204425 0.015191474 0.853906691 146.115158081
0.848920047 0.092905968 0.520291507 14.398220062 -0.071284935 0.995560706 -0.061462279 15.686609268 -0.523691952 0.015087615 0.851774096 146.317749023
0.847021341 0.092609875 0.523429394 14.528129578 -0.070753343 0.995586634 -0.061654128 15.703321457 -0.526829064 0.015187995 0.849835575 146.530197144
0.845517337 0.091930687 0.525974512 14.663860321 -0.070372827 0.995660126 -0.060897034 15.714460373 -0.529290199 0.014475191 0.848317385 146.745117188
0.844196975 0.091832608 0.528107882 14.800395966 -0.070901737 0.995689213 -0.059801511 15.730079651 -0.531322956 0.013040476 0.847068846 146.959045410
0.842725635 0.091475308 0.530514657 14.933860779 -0.071438484 0.995744824 -0.058213331 15.744958878 -0.533582270 0.011158706 0.845674515 147.180450439
0.841305614 0.091452770 0.532767534 15.062965393 -0.071794212 0.995757461 -0.057555884 15.759427071 -0.535770893 0.010172466 0.844302118 147.401489258
0.840394258 0.092200466 0.534075439 15.187614441 -0.072464630 0.995691121 -0.057865046 15.772377014 -0.537109315 0.009927877 0.843454242 147.611465454
0.839853108 0.091483079 0.535049140 15.318813324 -0.071204737 0.995745659 -0.058485042 15.785570145 -0.538123250 0.011020817 0.842794120 147.806259155
0.839395523 0.091706403 0.535728335 15.442184448 -0.071448691 0.995727062 -0.058501370 15.799833298 -0.538804173 0.010828703 0.842361391 148.021835327
0.839350641 0.091855302 0.535773516 15.582630157 -0.071829453 0.995718718 -0.058181185 15.814604759 -0.538824022 0.010350084 0.842354715 148.242462158
0.839448512 0.091434740 0.535691977 15.711524963 -0.071852878 0.995764315 -0.057366256 15.828565598 -0.538668156 0.009664998 0.842462599 148.451690674
0.839668989 0.090386122 0.535524368 15.849361420 -0.071352489 0.995866418 -0.056206644 15.849356651 -0.538390934 0.008983979 0.842647314 148.681518555
0.840198696 0.091528483 0.534498453 15.973869324 -0.072938532 0.995770633 -0.055862702 15.863758087 -0.537351012 0.007950232 0.843321145 148.888610840
0.841200888 0.091064148 0.532999456 16.105800629 -0.072957970 0.995817661 -0.054992534 15.878461838 -0.535778105 0.007373218 0.844326615 149.095230103
0.841965675 0.090619765 0.531866431 16.227485657 -0.072260350 0.995852530 -0.055283006 15.899953842 -0.534670234 0.008113534 0.845021844 149.301605225
0.843265474 0.090456337 0.529831111 16.356700897 -0.072188206 0.995866477 -0.055128127 15.910110474 -0.532627642 0.008240090 0.846309602 149.517913818
0.844659984 0.090856977 0.527536333 16.492420197 -0.072488293 0.995826900 -0.055446159 15.925388336 -0.530372441 0.008592952 0.847721338 149.748123169
0.846454203 0.090240248 0.524758995 16.626808167 -0.071858443 0.995878100 -0.055346180 15.937561035 -0.527590454 0.009139638 0.849449694 149.973144531
0.848712027 0.089410543 0.521242261 16.761310577 -0.070891626 0.995943904 -0.055408619 15.944917679 -0.524082124 0.010074254 0.851608098 150.191802979
0.851103842 0.088727199 0.517445207 16.897304535 -0.069004834 0.995970547 -0.057280265 15.961715698 -0.520442665 0.013045219 0.853797078 150.431396484
0.853692830 0.089373089 0.513050675 17.019256592 -0.068670027 0.995880485 -0.059217907 15.974798203 -0.516229570 0.015322691 0.856313169 150.649444580
0.855975747 0.090992972 0.508945763 17.130146027 -0.069588453 0.995710254 -0.060982149 15.993339539 -0.512311399 0.016782502 0.858635783 150.870697021
0.858995497 0.091448672 0.503749847 17.258789062 -0.070160620 0.995662093 -0.061110329 16.000856400 -0.507153094 0.017150106 0.861685336 151.097915649
0.862093151 0.091346033 0.498448849 17.375820160 -0.070036210 0.995657146 -0.061333489 16.019451141 -0.501886785 0.017965708 0.864746571 151.319335938
0.865287006 0.091098525 0.492929488 17.482559204 -0.069932006 0.995669484 -0.061251692 16.037826538 -0.496374786 0.018528745 0.867910564 151.533981323
0.868571401 0.089151993 0.487478852 17.596805573 -0.067994826 0.995820999 -0.060968935 16.052965164 -0.490877211 0.019809831 0.871003449 151.749801636
0.871882677 0.086702414 0.481978446 17.693771362 -0.065506145 0.996005952 -0.060671728 16.061531067 -0.485313833 0.021326080 0.874079823 151.950347900
0.875468016 0.085090891 0.475725949 17.814773560 -0.064008065 0.996121168 -0.060378909 16.080881119 -0.479018480 0.022409502 0.877518654 152.186004639
0.879480779 0.083578981 0.468538105 17.922573090 -0.062803708 0.996231377 -0.059822951 16.090923309 -0.471772313 0.023187201 0.881415486 152.400360107
0.883540869 0.082299061 0.461066604 18.040672302 -0.062258728 0.996341884 -0.058537919 16.108478546 -0.464197516 0.023015225 0.885432601 152.653869629
0.887716651 0.081705309 0.453081906 18.146434784 -0.062245458 0.996390164 -0.057724696 16.125392914 -0.456162870 0.023040878 0.889598012 152.890289307
0.891979933 0.080288894 0.444888175 18.251178741 -0.061186109 0.996488273 -0.057160787 16.137178421 -0.447915226 0.023765311 0.893760145 153.129425049
0.896437883 0.079598039 0.435962290 18.332118988 -0.060772084 0.996523738 -0.056984134 16.147924423 -0.438982576 0.024588408 0.898158967 153.339767456
0.901051819 0.079099126 0.426437378 18.436027527 -0.060741074 0.996552944 -0.056504440 16.167312622 -0.429436773 0.025011159 0.902750492 153.596267700
0.906025410 0.076996177 0.416160285 18.530471802 -0.059118148 0.996695936 -0.055697870 16.187541962 -0.419073761 0.025861070 0.907583833 153.828613281
0.911091805 0.074371442 0.405438870 18.617702484 -0.057113945 0.996878088 -0.054516736 16.196670532 -0.408227533 0.026513539 0.912495077 154.067016602
0.916096091 0.071726054 0.394491315 18.695560455 -0.054655220 0.997024655 -0.054356616 16.213035583 -0.397216290 0.028234879 0.917290568 154.285934448
0.920988083 0.068741828 0.383478165 18.774353027 -0.052315138 0.997216940 -0.053116202 16.223400116 -0.386062294 0.028857676 0.922021151 154.515060425
0.925970912 0.067625165 0.371489674 18.865608215 -0.051734377 0.997275233 -0.052589256 16.248437881 -0.374033749 0.029477330 0.926946402 154.782455444
0.930944026 0.067094684 0.358944803 18.949829102 -0.051532950 0.997276723 -0.052759279 16.268896103 -0.361507118 0.030618455 0.931866467 155.029159546
0.935713887 0.066902258 0.346357673 19.019676208 -0.051827598 0.997269034 -0.052615378 16.282024384 -0.348931879 0.031282052 0.936625838 155.275115967
0.940453589 0.066542372 0.333345443 19.086376190 -0.052002717 0.997273207 -0.052362446 16.298824310 -0.335920870 0.031909581 0.941349566 155.530105591
0.945271432 0.066696018 0.319395512 19.155260086 -0.052674178 0.997238636 -0.052350316 16.318988800 -0.322005212 0.032661363 0.946174264 155.786361694
0.950035870 0.064731456 0.305355012 19.216243744 -0.051182415 0.997325182 -0.052179221 16.336051941 -0.307915896 0.033943329 0.950807869 156.038955688
0.954462886 0.063432962 0.291507900 19.273641586 -0.050441377 0.997378767 -0.051876053 16.351631165 -0.294034451 0.034809712 0.955160737 156.285461426
0.958641469 0.061916854 0.277799934 19.325832367 -0.049402840 0.997433364 -0.051829763 16.369491577 -0.280296028 0.035962060 0.959239721 156.531158447
0.962835312 0.060078155 0.263322562 19.383825302 -0.048125304 0.997506797 -0.051615864 16.385334015 -0.265767097 0.037025105 0.963326037 156.790695190
0.966867208 0.058042925 0.248593688 19.438190460 -0.046669796 0.997586727 -0.051406652 16.402065277 -0.250977516 0.038101584 0.967242897 157.049636841
0.970518172 0.056828853 0.234232813 19.478942871 -0.046068247 0.997627258 -0.051162556 16.424160004 -0.236584544 0.038863502 0.970833361 157.298324585
0.974019468 0.055014078 0.219681159 19.520282745 -0.045087244 0.997733414 -0.049952075 16.434507370 -0.221931294 0.038749468 0.974292040 157.550201416
0.977229416 0.053937282 0.205215171 19.550148010 -0.044688057 0.997776628 -0.049445044 16.456062317 -0.207425848 0.039148491 0.977467120 157.804229736
0.980294526 0.052434623 0.190455243 19.580924988 -0.043981694 0.997861922 -0.048344724 16.474046707 -0.192582980 0.039015532 0.980504692 158.054489136
0.983132780 0.050289724 0.175843418 19.603124619 -0.042613991 0.997977912 -0.047160227 16.487792969 -0.177859485 0.038871381 0.983287871 158.296646118
0.985768974 0.047948733 0.161123291 19.626129150 -0.040978964 0.998086274 -0.046307314 16.503641129 -0.163035363 0.039045639 0.985847235 158.545791626
0.988217354 0.044728171 0.146375790 19.645872116 -0.038408384 0.998215497 -0.045721568 16.519651413 -0.148159638 0.039560795 0.988171875 158.790283203
0.990488589 0.042584013 0.130838811 19.661914825 -0.036901034 0.998279929 -0.045557607 16.534896851 -0.132553786 0.040296201 0.990356266 159.021896362
0.992357850 0.040826213 0.116442919 19.667148590 -0.035749752 0.998330951 -0.045357231 16.551559448 -0.118100323 0.040847804 0.992161155 159.263992310
0.994123697 0.038213421 0.101280130 19.680591583 -0.033877529 0.998448551 -0.044191018 16.571910858 -0.102811687 0.040500224 0.993875921 159.528793335
0.995592117 0.035445120 0.086833209 19.679965973 -0.031789411 0.998563707 -0.043127745 16.585401535 -0.088237174 0.040177267 0.995288908 159.764953613
0.996835291 0.033906847 0.071899787 19.675003052 -0.030885808 0.998609543 -0.042721137 16.600879669 -0.073248349 0.040365271 0.996496439 160.008666992
0.997850776 0.031688076 0.057355773 19.668495178 -0.029271001 0.998667479 -0.042502534 16.620456696 -0.058626167 0.040732335 0.997448683 160.253143311
0.998655438 0.030165624 0.042157184 19.658330917 -0.028371995 0.998692870 -0.042515788 16.636936188 -0.043384604 0.041262556 0.998205900 160.504379272
0.999249756 0.027870558 0.026888927 19.643199921 -0.026718579 0.998748064 -0.042290006 16.653556824 -0.028033914 0.041539852 0.998743415 160.747070312
0.999589920 0.026360059 0.011188660 19.621461868 -0.025869764 0.998786449 -0.041909475 16.669311523 -0.012279820 0.041602839 0.999058783 160.973937988
0.999720871 0.023110064 -0.004911813 19.604135513 -0.023291534 0.998894989 -0.040820893 16.685340881 0.003963011 0.040923897 0.999154329 161.219070435
0.999563694 0.020543762 -0.021217927 19.583398819 -0.021380570 0.998971224 -0.039995454 16.707420349 0.020374432 0.040431663 0.998974562 161.458465576
0.999135017 0.018101962 -0.037436973 19.549329758 -0.019575216 0.999033153 -0.039368276 16.730806351 0.036688123 0.040067058 0.998523355 161.723007202
0.998447359 0.014792208 -0.053703874 19.517356873 -0.016872277 0.999116540 -0.038487732 16.750553131 0.053087112 0.039334081 0.997814834 161.970413208
0.997466266 0.012132066 -0.070097774 19.477462769 -0.014804527 0.999178171 -0.037731893 16.768983841 0.069582395 0.038674045 0.996826291 162.204421997
0.996147871 0.009054764 -0.087220289 19.438259125 -0.012310477 0.999244511 -0.036862180 16.791290283 0.086820632 0.037793923 0.995506823 162.458297729
0.994518936 0.006434486 -0.104357667 19.391798019 -0.010216341 0.999308705 -0.035745412 16.808216095 0.104055546 0.036615644 0.993897259 162.690933228
0.992594719 0.004923330 -0.121373333 19.335824966 -0.009174710 0.999362826 -0.034493372 16.831045151 0.121126175 0.035351504 0.992007434 162.940109253
0.990307748 0.001863827 -0.138877973 19.287231445 -0.006523407 0.999430478 -0.033103995 16.849348068 0.138737202 0.033689097 0.989756048 163.173507690
0.987740874 -0.000312169 -0.156102136 19.226421356 -0.004763518 0.999472022 -0.032139998 16.872079849 0.156029791 0.032489594 0.987217903 163.415557861
0.984804332 -0.004425446 -0.173611343 19.173463821 -0.001202263 0.999477565 -0.032297008 16.898376465 0.173663571 0.032014959 0.984284520 163.649002075
0.981649578 -0.006469337 -0.190583915 19.099233627 0.000313523 0.999477923 -0.032312214 16.918081284 0.190693453 0.031659514 0.981139004 163.884780884
0.978010952 -0.008647449 -0.208373770 19.034633636 0.001909993 0.999469459 -0.032513037 16.928234100 0.208544433 0.031400122 0.977508724 164.105026245
0.974051178 -0.010844567 -0.226067930 18.967380524 0.003601401 0.999467611 -0.032427616 16.938209534 0.226299271 0.030771993 0.973571658 164.320007324
0.969948769 -0.011729226 -0.243026912 18.880004883 0.003786639 0.999444127 -0.033123337 16.967372894 0.243280396 0.031207679 0.969453871 164.551483154
0.965383887 -0.014065102 -0.260453671 18.802108765 0.005455400 0.999415398 -0.033750053 16.982505798 0.260776132 0.031160876 0.964896262 164.751159668
0.960374057 -0.016368024 -0.278233171 18.730319977 0.007231378 0.999401331 -0.033832755 16.993106842 0.278620481 0.030480094 0.959917426 164.943710327
0.955007493 -0.020822138 -0.295849293 18.644947052 0.011207430 0.999353766 -0.034157574 17.013149261 0.296369374 0.029305039 0.954623640 165.168579102
0.949341297 -0.023090245 -0.313397884 18.554828644 0.012962206 0.999325514 -0.034362417 17.029010773 0.313979864 0.028559335 0.949000001 165.376251221
0.943295181 -0.026508905 -0.330894917 18.461750031 0.015973894 0.999276578 -0.034517374 17.047994614 0.331570536 0.027274391 0.943036020 165.581268311
0.936884284 -0.028530087 -0.348473430 18.357856750 0.017442422 0.999238074 -0.034914609 17.068153381 0.349204063 0.026632724 0.936668158 165.792266846
0.930149078 -0.031407926 -0.365836710 18.246784210 0.020201411 0.999203205 -0.034421306 17.090223312 0.366626322 0.024626518 0.930042207 166.009628296
0.922775388 -0.033033390 -0.383919537 18.139369965 0.021667780 0.999190569 -0.033892911 17.108242035 0.384728342 0.022956865 0.922744334 166.209442139
0.915418863 -0.034340851 -0.401034981 18.022476196 0.023178868 0.999197960 -0.032652840 17.119863510 0.401834577 0.020595480 0.915480614 166.410705566
0.907495916 -0.034899499 -0.418608636 17.916969299 0.023900945 0.999218166 -0.031490542 17.128198624 0.419380367 0.018572398 0.907620609 166.589859009
0.899202406 -0.035135236 -0.436119825 17.780700684 0.024000201 0.999230683 -0.031017074 17.150857925 0.436874151 0.017423665 0.899353921 166.795104980
0.890382230 -0.036462206 -0.453751028 17.655796051 0.025308575 0.999210298 -0.030631570 17.166810989 0.454509586 0.015790014 0.890601873 166.981475830
0.881171107 -0.037980329 -0.471269399 17.529960632 0.026784834 0.999177575 -0.030443469 17.185121536 0.472038031 0.014203036 0.881463766 167.170471191
0.871590376 -0.039451346 -0.488644809 17.381881714 0.027870383 0.999132156 -0.030954074 17.211603165 0.489441991 0.013360554 0.871933520 167.363845825
0.861542046 -0.041079026 -0.506021440 17.235084534 0.029349616 0.999084175 -0.031135961 17.230463028 0.506836951 0.011973407 0.861958742 167.566253662
0.851067841 -0.042866420 -0.523303092 17.094131470 0.031110022 0.999027789 -0.031240014 17.252080917 0.524133325 0.010307399 0.851573646 167.750732422
0.840145350 -0.044317905 -0.540547788 16.946472168 0.032329712 0.998975992 -0.031654678 17.270637512 0.541396916 0.009118775 0.840717554 167.931610107
0.828899622 -0.046331625 -0.557475269 16.802246094 0.033946726 0.998893678 -0.032543026 17.291654587 0.558366358 0.008050443 0.829555333 168.101989746
0.817272246 -0.048692495 -0.574190855 16.650207520 0.036562279 0.998797476 -0.032659192 17.310127258 0.575090706 0.005697717 0.818069816 168.280548096
0.804977775 -0.050802689 -0.591125965 16.505287170 0.038986098 0.998703241 -0.032740705 17.320283890 0.592022717 0.003309843 0.805914462 168.442260742
0.792786479 -0.051311750 -0.607335627 16.337707520 0.039079916 0.998678982 -0.033362012 17.337667465 0.608245134 0.002714318 0.793744564 168.600555420
0.779920757 -0.053193342 -0.623613715 16.165931702 0.040890381 0.998583674 -0.034038294 17.359035492 0.624541104 0.001047370 0.780991256 168.772796631
0.766719103 -0.054253463 -0.639686167 16.012168884 0.041517839 0.998527169 -0.034924995 17.368946075 0.640638828 0.000219271 0.767842352 168.905685425
0.753188372 -0.055046871 -0.655497789 15.852539062 0.041801453 0.998483658 -0.035818629 17.384639740 0.656475604 -0.000422587 0.754347205 169.045257568
0.739270270 -0.055625893 -0.671107471 15.666427612 0.041872185 0.998451173 -0.036633294 17.411905289 0.672105789 -0.001018829 0.740454435 169.206832886
0.724262774 -0.056961339 -0.687167227 15.492134094 0.042986862 0.998373389 -0.037450727 17.437932968 0.688182771 -0.002414984 0.725533366 169.363098145
0.709458351 -0.058739766 -0.702295184 15.344970703 0.045088302 0.998262048 -0.037946168 17.441871643 0.703303576 -0.004744071 0.710873842 169.469146729
0.694342971 -0.060543068 -0.717093050 15.194305420 0.047473915 0.998137832 -0.038303472 17.441749573 0.718076646 -0.007447456 0.695924282 169.583557129
0.678706169 -0.062714987 -0.731727242 15.004699707 0.049749598 0.997984648 -0.039390676 17.468826294 0.732722938 -0.009668441 0.680458367 169.725921631
0.662727356 -0.064309597 -0.746094227 14.811004639 0.051440444 0.997861862 -0.040318087 17.484998703 0.747091770 -0.011659519 0.664618552 169.861450195
0.646242261 -0.066755258 -0.760206997 14.639045715 0.053787656 0.997673631 -0.041883465 17.494581223 0.761234403 -0.013822885 0.648329496 169.979431152
0.630276680 -0.067197084 -0.773456991 14.450233459 0.053041257 0.997646511 -0.043452021 17.514890671 0.774556577 -0.013638333 0.632357478 170.086120605
0.613608122 -0.069120273 -0.786579609 14.260368347 0.053707860 0.997507751 -0.045758147 17.534694672 0.787782013 -0.014167936 0.615791142 170.192550659
0.596604288 -0.070161551 -0.799462736 14.075325012 0.055156384 0.997400343 -0.046371933 17.533157349 0.800637960 -0.016429788 0.598923147 170.287399292
0.578897357 -0.072068572 -0.812209427 13.863883972 0.056668956 0.997233808 -0.048095640 17.567083359 0.813428819 -0.018184619 0.581379950 170.408508301
0.561104000 -0.073131137 -0.824508309 13.689445496 0.058098938 0.997112393 -0.048902377 17.574895859 0.825703859 -0.020463735 0.563732743 170.495849609
0.543614805 -0.074980848 -0.835978925 13.492454529 0.060622964 0.996907890 -0.049993444 17.580858231 0.837142527 -0.023502339 0.546479583 170.585571289
0.525905490 -0.077280715 -0.847024858 13.301330566 0.063086219 0.996664882 -0.051764205 17.596435547 0.848200202 -0.026212521 0.529026806 170.662414551
0.507508397 -0.079697654 -0.857953072 13.089103699 0.065608308 0.996396840 -0.053748541 17.609607697 0.859145343 -0.029011011 0.510908604 170.770126343
0.489535838 -0.081540368 -0.868162334 12.878055573 0.066851661 0.996197462 -0.055869769 17.621257782 0.869416773 -0.030687841 0.493125468 170.855575562
0.471357673 -0.083349735 -0.877994776 12.683849335 0.067460202 0.996014953 -0.058337133 17.634727478 0.879358351 -0.031732041 0.475102037 170.911300659
0.453444541 -0.085271090 -0.887196064 12.467864990 0.068677723 0.995796204 -0.060607895 17.647840500 0.888634503 -0.033448301 0.457394600 170.984970093
0.435017198 -0.086793758 -0.896229267 12.273899078 0.069185674 0.995622754 -0.062837601 17.652402878 0.897760212 -0.034670781 0.439117938 171.036666870
0.415866315 -0.088581003 -0.905101359 12.112190247 0.071421392 0.995352268 -0.064597800 17.643205643 0.906616807 -0.037779551 0.420260042 171.086410522
0.397405475 -0.090026043 -0.913216412 11.956367493 0.072323829 0.995153010 -0.066630214 17.634483337 0.914788604 -0.039568115 0.401990265 171.122970581
0.378490925 -0.092271656 -0.920994461 11.809864044 0.075039327 0.994802296 -0.068828158 17.628227234 0.922558248 -0.043059953 0.383447737 171.149719238
0.360391289 -0.093958348 -0.928057015 11.588901520 0.077018477 0.994514287 -0.070778109 17.638319016 0.929616213 -0.045969721 0.365650773 171.195938110
0.342080951 -0.094730884 -0.934883237 11.420726776 0.078477800 0.994309783 -0.072036885 17.646465302 0.936387658 -0.048725124 0.347568750 171.212738037
0.323891640 -0.094201602 -0.941392720 11.239715576 0.078927748 0.994252503 -0.072335549 17.645866394 0.942796171 -0.050873127 0.329465181 171.235931396
0.305671692 -0.093199506 -0.947564602 11.041728973 0.077894941 0.994309604 -0.072669320 17.662847519 0.948945224 -0.051597536 0.311192095 171.272109985
0.287704468 -0.091720425 -0.953317106 10.842239380 0.077065967 0.994392693 -0.072414398 17.662504196 0.954613507 -0.052634347 0.293159813 171.294754028
0.269476950 -0.090748258 -0.958721519 10.620906830 0.076874875 0.994399965 -0.072517484 17.667011261 0.959933460 -0.054159801 0.274944186 171.327606201
0.251921356 -0.089593805 -0.963591635 10.413595200 0.074270301 0.994558573 -0.073055871 17.668235779 0.964893460 -0.053161904 0.257204771 171.341217041
0.234401956 -0.088953629 -0.968061447 10.192790985 0.074801557 0.994502902 -0.073271185 17.669551849 0.969257593 -0.055237602 0.239767313 171.362274170
0.217537820 -0.087819688 -0.972093105 9.984928131 0.074479282 0.994533837 -0.073179796 17.680866241 0.973206103 -0.056481417 0.222889468 171.377807617
0.200897887 -0.086803466 -0.975758791 9.792337418 0.075786576 0.994458318 -0.072863363 17.675155640 0.976676226 -0.059311315 0.206363112 171.377182007
0.184258059 -0.086457305 -0.979068100 9.561908722 0.077717610 0.994286299 -0.073174909 17.677394867 0.979800463 -0.062607765 0.189924568 171.392593384
0.168061376 -0.086585402 -0.981966555 9.354183197 0.080002554 0.994047165 -0.073958360 17.678823471 0.982524812 -0.066130288 0.173987985 171.399429321
0.151991844 -0.086205944 -0.984615147 9.148809433 0.080779187 0.993939877 -0.074552730 17.688905716 0.985075235 -0.068204999 0.158034414 171.416244507
0.136688143 -0.085899264 -0.986882925 9.044088364 0.080994055 0.993866861 -0.075289100 17.686225891 0.987297475 -0.069640517 0.142807201 171.405120850
0.121345557 -0.085410878 -0.988928854 8.900352478 0.080699347 0.993841946 -0.075933069 17.660070419 0.989324450 -0.070591785 0.127490908 171.406555176
0.106804319 -0.084937714 -0.990645468 8.764632225 0.080268644 0.993828952 -0.076556660 17.639928818 0.991034627 -0.071341194 0.112963066 171.402481079
0.092281163 -0.084844165 -0.992111802 8.625812531 0.079776533 0.993790209 -0.077567317 17.615766525 0.992532074 -0.071989223 0.098476708 171.392837524
0.078675061 -0.084762029 -0.993290424 8.524538040 0.078343518 0.993822932 -0.078602180 17.605607986 0.993817210 -0.071633793 0.084829658 171.354995728
0.064996883 -0.084832095 -0.994273067 8.416048050 0.076472178 0.993873298 -0.079798907 17.587303162 0.994950950 -0.070847563 0.071085945 171.330490112
0.051619571 -0.084246732 -0.995107174 8.356665611 0.077125862 0.993795753 -0.080134943 17.584003448 0.995684266 -0.072611965 0.057796922 171.294143677
0.038374431 -0.083879620 -0.995736718 8.249097824 0.075779542 0.993845344 -0.080799878 17.578222275 0.996385753 -0.072355814 0.044494607 171.280731201
0.025172411 -0.083075114 -0.996225238 8.177303314 0.076664351 0.993766785 -0.080932967 17.563863754 0.996739149 -0.074337691 0.031384401 171.265655518
0.012904676 -0.082844764 -0.996478915 8.145869255 0.076843210 0.993696928 -0.081618346 17.560110092 0.996959686 -0.075519361 0.019189395 171.261077881
0.000964693 -0.082574002 -0.996584475 8.144762039 0.077244282 0.993613482 -0.082253076 17.558597565 0.997011721 -0.076901123 0.007336902 171.260650635
-0.011715174 -0.082300641 -0.996538699 8.148676872 0.077722691 0.993516982 -0.082964793 17.560089111 0.996906161 -0.078425616 -0.005242596 171.260131836
-0.023424339 -0.081556492 -0.996393442 8.146952629 0.076664090 0.993585527 -0.083128966 17.559257507 0.996781766 -0.078334831 -0.017021623 171.260147095
-0.034578804 -0.081597194 -0.996065438 8.147171021 0.076593444 0.993513703 -0.084047139 17.559169769 0.996462643 -0.079198323 -0.028104706 171.259674072
-0.045789085 -0.081313282 -0.995636165 8.147922516 0.076927342 0.993434846 -0.084671371 17.559677124 0.995984733 -0.080468684 -0.039233256 171.259826660
-0.056625385 -0.082540020 -0.994977772 8.147689819 0.076078512 0.993322492 -0.086732425 17.559406281 0.995492637 -0.080607682 -0.049967736 171.259948730
-0.066128403 -0.084695511 -0.994210064 8.145971298 0.074070536 0.993225276 -0.089538306 17.558578491 0.995058060 -0.079562686 -0.059406936 171.259826660
-0.075269036 -0.086742871 -0.993383288 8.145356178 0.072210945 0.993119419 -0.092191286 17.558670044 0.994545162 -0.078672312 -0.068487361 171.259979248
-0.083921894 -0.088229716 -0.992558658 8.146535873 0.071186699 0.992996633 -0.094287559 17.558998108 0.993926346 -0.078569762 -0.077053376 171.259841919
-0.091567382 -0.090216532 -0.991703808 8.146834373 0.071311697 0.992736638 -0.096894957 17.558799744 0.993242204 -0.079592481 -0.084468782 171.259490967
-0.099441022 -0.091121450 -0.990862429 8.147697449 0.071197584 0.992594123 -0.098425947 17.559141159 0.992493033 -0.080334574 -0.092216954 171.259933472
-0.104597583 -0.092110619 -0.990239859 8.146999359 0.068022333 0.992707253 -0.099525213 17.559225082 0.992185593 -0.077768520 -0.097569205 171.259796143
-0.110070884 -0.091738567 -0.989680946 8.146213531 0.068560697 0.992658734 -0.099639803 17.558410645 0.991556287 -0.078820661 -0.102973171 171.260513306
-0.116514787 -0.090649001 -0.989043653 8.145124435 0.069524489 0.992638767 -0.099168904 17.557044983 0.990752578 -0.080317393 -0.109354772 171.260253906
-0.121582702 -0.089921854 -0.988499701 8.147314072 0.069251932 0.992692590 -0.098821059 17.557811737 0.990162551 -0.080470435 -0.114466965 171.260208130
-0.126525611 -0.087305658 -0.988113701 8.147653580 0.069372430 0.992901623 -0.096611649 17.558490753 0.989534676 -0.080771700 -0.119570859 171.260025024
-0.130361587 -0.085663795 -0.987758875 8.147903442 0.069197677 0.993044913 -0.095254757 17.558677673 0.989048779 -0.080768175 -0.123527162 171.259841919
-0.134328470 -0.083951056 -0.987374365 8.146917343 0.068227217 0.993256748 -0.093733259 17.558137894 0.988585234 -0.079956852 -0.127694905 171.259948730
-0.136239991 -0.084183708 -0.987092555 8.147453308 0.064410001 0.993522227 -0.093622021 17.558616638 0.988579869 -0.076333687 -0.129935160 171.260330200
-0.139799431 -0.083991393 -0.986611187 8.148025513 0.065751158 0.993409574 -0.093886845 17.558904648 0.987994492 -0.077996150 -0.133355558 171.260314941
-0.141969025 -0.084151283 -0.986287653 8.146562576 0.065166712 0.993423820 -0.094140433 17.558635712 0.987723708 -0.077638149 -0.135551542 171.259841919
-0.145101652 -0.083824620 -0.985859632 8.145368576 0.067722641 0.993226469 -0.094418637 17.557762146 0.987096250 -0.080465332 -0.138442025 171.259643555
-0.146803096 -0.084071711 -0.985586524 8.145475388 0.068973467 0.993086278 -0.094985045 17.557886124 0.986758053 -0.081923410 -0.139989436 171.259613037
-0.146367162 -0.084974840 -0.985573888 8.145359039 0.066057868 0.993240356 -0.095446073 17.558027267 0.987022281 -0.079075098 -0.139764518 171.259475708
-0.146635413 -0.085967697 -0.985448122 8.145833969 0.064670257 0.993252099 -0.096271478 17.558280945 0.987074375 -0.077845976 -0.140086368 171.259552002
-0.146801025 -0.085633121 -0.985452414 8.146053314 0.064260848 0.993315697 -0.095889226 17.558370590 0.987076402 -0.077402659 -0.140316904 171.259750366
-0.145908222 -0.086006977 -0.985552430 8.146184921 0.060834665 0.993548393 -0.095711172 17.558635712 0.987425923 -0.073920786 -0.139734641 171.260040283
-0.144580200 -0.085468099 -0.985795021 8.146484375 0.060597695 0.993627846 -0.095034651 17.558778763 0.987635791 -0.073477030 -0.138479710 171.259704590
-0.142458007 -0.085285477 -0.986119688 8.146625519 0.061363734 0.993603468 -0.094797507 17.559192657 0.987896860 -0.074016646 -0.136313304 171.259750366
-0.139501885 -0.084324278 -0.986624897 8.145978928 0.061239611 0.993725538 -0.093590021 17.558555603 0.988326192 -0.073476523 -0.133462548 171.260009766
-0.135744423 -0.084478647 -0.987135530 8.146869659 0.060164433 0.993816316 -0.093323782 17.558731079 0.988915443 -0.072058626 -0.129822388 171.259658813
-0.131957948 -0.085862458 -0.987529635 8.146305084 0.060289234 0.993701875 -0.094455220 17.558773041 0.989420176 -0.072001517 -0.125950277 171.259689331
-0.127320215 -0.086009473 -0.988125443 8.146469116 0.061200563 0.993653655 -0.094376378 17.558813095 0.989971757 -0.072489873 -0.121248402 171.259887695
-0.121706419 -0.087752528 -0.988679409 8.146490097 0.060883828 0.993548512 -0.095679492 17.559143066 0.990697086 -0.071839385 -0.115578540 171.260116577
-0.116135761 -0.088288285 -0.989301622 8.146903992 0.063132390 0.993371189 -0.096062675 17.559392929 0.991224885 -0.073613293 -0.109792084 171.259994507
-0.108085692 -0.088417470 -0.990201950 8.146472931 0.060194708 0.993627667 -0.095293917 17.559005737 0.992317498 -0.069904834 -0.102074660 171.259780884
-0.100253217 -0.088888325 -0.990983427 8.144783020 0.059276819 0.993698478 -0.095128633 17.558263779 0.993194640 -0.068279304 -0.094352454 171.259765625
-0.092054300 -0.089855745 -0.991691470 8.143106461 0.058213379 0.993731081 -0.095444255 17.557651520 0.994050920 -0.066515759 -0.086246431 171.259521484
-0.083525822 -0.089710549 -0.992459297 8.143267632 0.058916319 0.993752718 -0.094785891 17.557765961 0.994762361 -0.066389121 -0.077718608 171.259475708
-0.073719360 -0.089900590 -0.993218601 8.144756317 0.056841616 0.993930638 -0.094183989 17.558113098 0.995657742 -0.063399330 -0.068161853 171.260009766
-0.063771658 -0.089253373 -0.993965387 8.144143105 0.058716856 0.993931472 -0.093017556 17.557907104 0.996235669 -0.064294390 -0.058143996 171.259796143
-0.054176256 -0.088468380 -0.994604528 8.143094063 0.060289320 0.993960381 -0.091695033 17.557582855 0.996709585 -0.064931758 -0.048515372 171.260055542
-0.043838132 -0.089187354 -0.995049536 8.143337250 0.061451279 0.993880451 -0.091789834 17.557849884 0.997146845 -0.065170981 -0.038089190 171.259902954
-0.033451643 -0.091097340 -0.995279968 8.144060135 0.060841128 0.993804753 -0.093007207 17.558294296 0.997586906 -0.063665189 -0.027701955 171.259918213
-0.023759056 -0.092452556 -0.995433509 8.144879341 0.062074695 0.993656874 -0.093769163 17.558319092 0.997788727 -0.064019091 -0.017869407 171.260025024
-0.012642994 -0.094978109 -0.995398998 8.144733429 0.061032083 0.993549168 -0.095576853 17.558696747 0.998055816 -0.061959635 -0.006764732 171.260131836
-0.002479174 -0.096287310 -0.995350301 8.144810677 0.059698168 0.993564069 -0.096263200 17.558450699 0.998213470 -0.059659231 0.003284946 171.260086060
0.007586135 -0.096164383 -0.995336533 8.144934654 0.058174688 0.993721724 -0.095564976 17.558452606 0.998277605 -0.057178430 0.013132840 171.260070801
0.017439783 -0.096173897 -0.995211899 8.145463943 0.057310201 0.993822813 -0.095035404 17.559011459 0.998204112 -0.055378389 0.022843806 171.259872437
0.028022412 -0.095031358 -0.995079815 8.145799637 0.056604546 0.994024277 -0.093336493 17.558984756 0.998003364 -0.053710524 0.033234164 171.260177612
0.038834926 -0.095179245 -0.994702339 8.146240234 0.056228314 0.994084239 -0.092924818 17.559181213 0.997662365 -0.052321699 0.043956935 171.259826660
0.049032781 -0.095482208 -0.994222641 8.146746635 0.053854469 0.994224727 -0.092826456 17.560371399 0.997344077 -0.048991799 0.053891737 171.260299683
0.059579697 -0.094193242 -0.993769526 8.147834778 0.054189023 0.994375229 -0.091001876 17.560537338 0.996751666 -0.048429500 0.064348817 171.259796143
0.068231069 -0.093695126 -0.993260086 8.149139404 0.053824995 0.994476080 -0.090112358 17.561515808 0.996216536 -0.047313750 0.072897300 171.260528564
0.077001065 -0.093485966 -0.992638528 8.148332596 0.054634940 0.994494140 -0.089422584 17.560995102 0.995532870 -0.047347113 0.081684701 171.260833740
0.088737942 -0.093227699 -0.991682470 8.145598412 0.051778473 0.994695783 -0.088877745 17.559932709 0.994708240 -0.043460965 0.093094423 171.260589600
0.099005267 -0.093230009 -0.990709841 8.146671295 0.049549378 0.994828224 -0.088665903 17.560516357 0.993852437 -0.040310662 0.103112705 171.260192871
0.108235225 -0.093707815 -0.989699006 8.145514488 0.048822798 0.994847059 -0.088855937 17.559877396 0.992925704 -0.038702540 0.112252578 171.261215210
0.117766008 -0.093597189 -0.988620639 8.145300865 0.050403200 0.994828463 -0.088180803 17.559162140 0.991761386 -0.039444942 0.121874556 171.260848999
0.127422959 -0.093321599 -0.987448454 8.144148827 0.048679549 0.994952321 -0.087749034 17.558698654 0.990653157 -0.036887296 0.131322607 171.261062622
0.136294767 -0.093018524 -0.986291707 8.144909859 0.049821861 0.994965911 -0.086951748 17.558837891 0.989414752 -0.037287828 0.140243009 171.261444092
0.146751657 -0.093325645 -0.984761059 8.143432617 0.048727009 0.995012641 -0.087035783 17.558279037 0.987972498 -0.035211809 0.150567308 171.261077881
0.156341642 -0.092779666 -0.983335674 8.144897461 0.048312996 0.995104969 -0.086208783 17.558721542 0.986520648 -0.034029868 0.160058811 171.260452271
0.163616270 -0.093915187 -0.982043743 8.144554138 0.052122161 0.994890928 -0.086459868 17.558477402 0.985146165 -0.037039995 0.167675465 171.261062622
0.173152819 -0.093176253 -0.980477571 8.143262863 0.049757257 0.995071292 -0.085775964 17.558254242 0.983637273 -0.033933528 0.176935598 171.261383057
0.180701226 -0.092472702 -0.979181290 8.143709183 0.049980298 0.995147347 -0.084757000 17.558694839 0.982267439 -0.033624083 0.184446171 171.261550903
0.189420208 -0.090893731 -0.977680087 8.144271851 0.049382467 0.995328009 -0.082966857 17.558488846 0.980653465 -0.032564666 0.193023816 171.261154175
0.197178423 -0.090233453 -0.976206303 8.144289017 0.049189977 0.995411634 -0.082073070 17.558231354 0.979132712 -0.031836528 0.200712308 171.261199951
0.204557732 -0.089974925 -0.974710464 8.145000458 0.049248621 0.995451331 -0.081553951 17.558671951 0.977614820 -0.031320665 0.208058402 171.260620117
0.212262616 -0.090798393 -0.972985208 8.144681931 0.048285801 0.995432198 -0.082359314 17.558822632 0.976018906 -0.029499575 0.215677306 171.260711670
0.219196141 -0.090100743 -0.971511602 8.144906998 0.048079614 0.995514631 -0.081478953 17.558830261 0.974495351 -0.028850054 0.222544968 171.260986328
0.226391032 -0.091534466 -0.969726026 8.144336700 0.050182689 0.995348334 -0.082237452 17.558759689 0.972742915 -0.030045649 0.229931369 171.261291504
0.232557163 -0.092400447 -0.968183458 8.144586563 0.050359536 0.995285273 -0.082890615 17.558572769 0.971277952 -0.029480465 0.236113936 171.261138916
0.239998206 -0.093524054 -0.966257632 8.144365311 0.049579192 0.995230436 -0.084013887 17.558815002 0.969506383 -0.027743120 0.243490338 171.261413574
0.248371318 -0.093830079 -0.964109659 8.143829346 0.049779370 0.995218754 -0.084033661 17.558845520 0.967384934 -0.027121227 0.251854628 171.261337280
0.255786508 -0.093722679 -0.962179482 8.144393921 0.049333975 0.995257974 -0.083829798 17.558591843 0.965473831 -0.026025617 0.259197295 171.261138916
0.262243271 -0.095288046 -0.960285664 8.143478394 0.050684977 0.995099366 -0.084901072 17.558444977 0.963669717 -0.026407352 0.265787750 171.261627197
0.269766033 -0.094396070 -0.958288074 8.144237518 0.048756663 0.995245695 -0.084311247 17.558525085 0.961690724 -0.023978628 0.273086071 171.261306763
0.277244180 -0.094194911 -0.956171095 8.144779205 0.046997152 0.995320857 -0.084424734 17.558933258 0.959649324 -0.021531073 0.280373752 171.261154175
0.284059554 -0.094576329 -0.954130709 8.144451141 0.048798706 0.995259404 -0.084125020 17.558635712 0.957563937 -0.022663847 0.287328243 171.261428833
0.290906727 -0.094685823 -0.952054560 8.144130707 0.048490502 0.995270967 -0.084167294 17.558547974 0.955521882 -0.021680782 0.294122487 171.261337280
0.297734052 -0.094155572 -0.949994206 8.144050598 0.047370810 0.995355546 -0.083805092 17.558488846 0.953472733 -0.020050365 0.300811470 171.261627197
0.305118769 -0.093442336 -0.947718799 8.143379211 0.045720566 0.995464087 -0.083430104 17.558275223 0.951216102 -0.017874138 0.308007061 171.262008667
0.312668800 -0.093912050 -0.945208311 8.143257141 0.045234304 0.995443523 -0.083940014 17.558404922 0.948784530 -0.016510412 0.315492183 171.261856079
0.318773717 -0.093891129 -0.943168879 8.143997192 0.044612668 0.995464921 -0.084018864 17.558486938 0.946780503 -0.015294285 0.321516722 171.261810303
0.326381385 -0.095009312 -0.940451145 8.143863678 0.042611867 0.995403230 -0.085772492 17.558593750 0.944277167 -0.012079839 0.328929633 171.261978149
0.333548933 -0.097181797 -0.937710404 8.144264221 0.045394883 0.995174527 -0.086989991 17.558425903 0.941639364 -0.013551844 0.336350948 171.261428833
0.341358572 -0.099861488 -0.934613287 8.144027710 0.049962435 0.994862258 -0.088050671 17.558664322 0.938604474 -0.016638715 0.344594061 171.260467529
0.346848220 -0.102748215 -0.932276309 8.145011902 0.056780431 0.994458497 -0.088476643 17.558532715 0.936200976 -0.022247087 0.350760221 171.261413574
0.353860527 -0.105191626 -0.929364026 8.145118713 0.059857465 0.994165301 -0.089735210 17.558822632 0.933380842 -0.023875628 0.358092368 171.261260986
0.359514415 -0.105641849 -0.927140355 8.144912720 0.063216053 0.994045675 -0.088752195 17.558841705 0.930995762 -0.026702462 0.364051998 171.261184692
0.366536140 -0.102762632 -0.924711347 8.144756317 0.060058992 0.994422078 -0.086703435 17.558872223 0.928463340 -0.023757290 0.370663553 171.261444092
0.372132450 -0.098202422 -0.922970057 8.143886566 0.059933841 0.994854510 -0.081686072 17.558488846 0.926242828 -0.024919098 0.376103312 171.261993408
0.378067255 -0.090406127 -0.921353161 8.143737793 0.056912515 0.995607793 -0.074338764 17.558330536 0.924027205 -0.024331488 0.381551832 171.262130737
0.382665873 -0.084501848 -0.920014203 8.143547058 0.055758625 0.996105552 -0.068298742 17.558042526 0.922202766 -0.025163146 0.385887355 171.262298584
0.386311293 -0.080750108 -0.918827116 8.143836975 0.056804601 0.996352375 -0.063680440 17.558258057 0.920617640 -0.027593125 0.389489233 171.261917114
0.391034782 -0.077744864 -0.917086363 8.143863678 0.060869154 0.996428967 -0.058517117 17.558525085 0.918360889 -0.032940041 0.394370675 171.261962891
0.397390485 -0.073721156 -0.914683521 8.143676758 0.061951671 0.996648967 -0.053412046 17.558401108 0.915556014 -0.035440739 0.400626034 171.261474609
0.403381050 -0.072514519 -0.912154317 8.142673492 0.063057087 0.996688128 -0.051349141 17.558197021 0.912856758 -0.036804531 0.406617790 171.261825562
0.407523453 -0.074626721 -0.910140216 8.142620087 0.063878834 0.996543348 -0.053109013 17.558296204 0.910957813 -0.036495548 0.410881877 171.261779785
0.411632121 -0.077128001 -0.908080578 8.143135071 0.062569775 0.996452928 -0.056271117 17.558452606 0.909199655 -0.033655398 0.414997876 171.261993408
0.415402979 -0.078293644 -0.906261802 8.143222809 0.060059778 0.996475697 -0.058557805 17.558124542 0.907652557 -0.030104788 0.418641269 171.261779785
0.419663101 -0.080836706 -0.904073179 8.143272400 0.056751899 0.996414423 -0.062749527 17.558355331 0.905903935 -0.024974182 0.422746003 171.261505127
0.423437297 -0.082197115 -0.902188718 8.142871857 0.054751415 0.996376812 -0.065081164 17.558162689 0.904269397 -0.021838298 0.426403552 171.261734009
0.427998245 -0.083448432 -0.899918795 8.142253876 0.051075432 0.996370137 -0.068100944 17.558160782 0.902335107 -0.016816644 0.430706859 171.262237549
0.430975229 -0.084644817 -0.898384929 8.141433716 0.052361432 0.996259034 -0.068747431 17.557594299 0.900843263 -0.017412271 0.433795005 171.263320923
0.433119088 -0.086750418 -0.897152245 8.143177032 0.056061447 0.996023118 -0.069245912 17.558456421 0.899591327 -0.020303905 0.436260104 171.262527466
0.436436504 -0.088633575 -0.895358682 8.144546509 0.060217429 0.995782197 -0.069222122 17.558938980 0.897717476 -0.023705121 0.439932942 171.260772705
0.438375324 -0.090213090 -0.894253016 8.143199921 0.062899403 0.995589912 -0.069601864 17.558341980 0.896588087 -0.025736252 0.442116410 171.261474609
0.440343916 -0.088967845 -0.893410265 8.142833710 0.060879156 0.995746791 -0.069152638 17.558109283 0.895762742 -0.023939110 0.443887293 171.261917114
0.442109406 -0.087229274 -0.892709553 8.139362335 0.059392318 0.995922685 -0.067900807 17.556398392 0.894992650 -0.023000499 0.445487529 171.264648438
0.442912966 -0.087461248 -0.892288506 8.141876221 0.061652798 0.995845675 -0.067008734 17.557491302 0.894442499 -0.025333049 0.446465194 171.263046265
0.443925560 -0.087503828 -0.891780853 8.142208099 0.062145408 0.995830595 -0.066777691 17.557777405 0.893906116 -0.025775768 0.447512716 171.262649536
0.444006592 -0.087547399 -0.891736150 8.141426086 0.063389957 0.995790541 -0.066200458 17.557159424 0.893778443 -0.027133681 0.447687209 171.263305664
0.444770902 -0.086814314 -0.891426980 8.142951965 0.061403871 0.995904922 -0.066352233 17.558017731 0.893536985 -0.025225516 0.448280334 171.263031006
0.445521295 -0.088713698 -0.890865088 8.143779755 0.066558719 0.995606661 -0.065858036 17.558158875 0.892793775 -0.029953664 0.449468702 171.261581421
0.446245164 -0.087989867 -0.890574396 8.142993927 0.065626726 0.995692611 -0.065491728 17.558053970 0.892501116 -0.029220117 0.450097501 171.262725830
0.447878987 -0.087614454 -0.889790893 8.141990662 0.065673627 0.995722532 -0.064988129 17.557689667 0.891678989 -0.029328955 0.451717168 171.263061523
0.447912484 -0.088232137 -0.889712930 8.142902374 0.066328600 0.995655715 -0.065346248 17.558126450 0.891613662 -0.029743994 0.451818913 171.262329102
0.448052883 -0.088419639 -0.889623642 8.142013550 0.066497229 0.995636642 -0.065465376 17.557491302 0.891530514 -0.029825548 0.451977521 171.262832642
0.449642092 -0.087271348 -0.888934910 8.141464233 0.063982293 0.995805860 -0.065399788 17.557491302 0.890914261 -0.027469592 0.453339875 171.263015747
0.450464100 -0.085823551 -0.888659716 8.141548157 0.061628632 0.995983779 -0.064948738 17.557300568 0.890664876 -0.025509812 0.453944027 171.263015747
0.450309068 -0.086563729 -0.888666332 8.141353607 0.062851653 0.995893538 -0.065160058 17.557285309 0.890657842 -0.026511969 0.453900546 171.263305664
0.450000554 -0.087710619 -0.888710260 8.142070770 0.063479073 0.995789230 -0.066135891 17.557968140 0.890769184 -0.026653310 0.453673601 171.262725830
0.449925035 -0.087033421 -0.888815343 8.143489838 0.062243499 0.995875657 -0.066008747 17.558460236 0.890894771 -0.025623975 0.453486651 171.261993408
0.450097173 -0.087625034 -0.888669968 8.142936707 0.063951887 0.995781660 -0.065795884 17.558227539 0.890686512 -0.027217578 0.453802377 171.261932373
0.449185729 -0.089115910 -0.888982892 8.142799377 0.065730989 0.995612800 -0.066592433 17.558238983 0.891017199 -0.028521376 0.453072757 171.262008667
0.448919058 -0.088718459 -0.889157355 8.142585754 0.064272173 0.995687425 -0.066898048 17.558036804 0.891258061 -0.027116273 0.452685207 171.262588501
0.447040975 -0.089617349 -0.890012980 8.142379761 0.065683238 0.995571315 -0.067254499 17.558166504 0.892098606 -0.028393423 0.450947642 171.262649536
0.446578354 -0.088884793 -0.890318632 8.142055511 0.064161301 0.995673060 -0.067219920 17.558111191 0.892441094 -0.027105039 0.450349003 171.262725830
0.446117431 -0.088026851 -0.890634894 8.142520905 0.063369654 0.995760500 -0.066675305 17.558113098 0.892728150 -0.026694208 0.449804276 171.262390137
0.444721311 -0.088916183 -0.891244471 8.142395020 0.064292327 0.995662391 -0.067252427 17.557983398 0.893358529 -0.027391605 0.448508918 171.262420654
0.442989022 -0.089098357 -0.892088532 8.143028259 0.065055221 0.995620847 -0.067133971 17.558341980 0.894163609 -0.028295400 0.446845442 171.261657715
0.441037565 -0.088599823 -0.893104732 8.142314911 0.064564265 0.995669127 -0.066891208 17.557926178 0.895163298 -0.028161110 0.444847971 171.262374878
0.439918250 -0.087965839 -0.893719137 8.142463684 0.064068295 0.995729446 -0.066469826 17.557832718 0.895749629 -0.028017759 0.443675399 171.262557983
0.438326687 -0.088584878 -0.894439876 8.142002106 0.064216085 0.995674789 -0.067141593 17.557933807 0.896518826 -0.028007485 0.442119479 171.262893677
0.437060505 -0.088194825 -0.895097673 8.142845154 0.063017845 0.995737910 -0.067340501 17.558223724 0.897221744 -0.026975246 0.440755486 171.262908936
0.436322063 -0.087650299 -0.895511270 8.142803192 0.061850794 0.995811701 -0.067331746 17.558269501 0.897662163 -0.026009761 0.439915895 171.262771606
0.435552716 -0.087232083 -0.895926535 8.141941071 0.062694795 0.995816350 -0.066478930 17.557617188 0.897977293 -0.027214866 0.439199448 171.263320923
0.434952617 -0.086850315 -0.896255016 8.143070221 0.061595377 0.995875955 -0.066611677 17.558021545 0.898343980 -0.026232246 0.438508451 171.262252808
0.434048772 -0.087672807 -0.896613061 8.141937256 0.062418498 0.995788276 -0.067153692 17.557689667 0.898724377 -0.026817258 0.437693030 171.262817383
0.433614641 -0.087052368 -0.896883607 8.142440796 0.060020085 0.995902419 -0.067645431 17.558177948 0.899097264 -0.024498980 0.437062770 171.262664795
0.432735473 -0.086126253 -0.897397459 8.142055511 0.060030460 0.995969594 -0.066639170 17.557964325 0.899520099 -0.025034044 0.436161548 171.262786865
0.432197422 -0.086808123 -0.897590935 8.142765045 0.060475610 0.995905161 -0.067196831 17.558124542 0.899748921 -0.025240071 0.435677409 171.262344360
0.430412292 -0.087455250 -0.898385704 8.143531799 0.061611004 0.995820403 -0.067422681 17.558338165 0.900527239 -0.026330885 0.434001565 171.261901855
0.429242671 -0.087591730 -0.898931861 8.143089294 0.062223461 0.995789349 -0.067317627 17.558155060 0.901043236 -0.027039036 0.432885677 171.261962891
0.429980546 -0.087170348 -0.898620129 8.143276215 0.060774907 0.995864928 -0.067523368 17.558322906 0.900790274 -0.025579821 0.433500469 171.261535645
0.428926915 -0.087066539 -0.899133623 8.143001556 0.060611755 0.995874941 -0.067519896 17.558280945 0.901303470 -0.025536953 0.432434946 171.262008667
0.427539408 -0.086363003 -0.899861932 8.142585754 0.059912574 0.995944560 -0.067118935 17.558069229 0.902009189 -0.025217053 0.430979759 171.262756348
0.428899795 -0.084778585 -0.899365067 8.141380310 0.056876216 0.996145487 -0.066777781 17.557388306 0.901559830 -0.022511501 0.432068348 171.263381958
0.429145008 -0.084383823 -0.899285138 8.141582489 0.055297278 0.996213317 -0.067090750 17.557876587 0.901541233 -0.020936357 0.432186157 171.263015747
0.427689433 -0.084305160 -0.899985790 8.141807556 0.056391343 0.996190310 -0.066518866 17.557670593 0.902165115 -0.022301996 0.430814087 171.263183594
0.428193301 -0.083573096 -0.899814487 8.141609192 0.053898986 0.996303737 -0.066886030 17.557886124 0.902078331 -0.019858943 0.431115061 171.263519287
0.427488923 -0.083584644 -0.900148213 8.142162323 0.053560514 0.996309221 -0.067077391 17.558052063 0.902432621 -0.019537548 0.430387884 171.263244629
0.425978661 -0.084452845 -0.900782943 8.141731262 0.055295270 0.996202707 -0.067249887 17.557844162 0.903041899 -0.021162024 0.429030865 171.263519287
0.425656348 -0.084614895 -0.900920153 8.141281128 0.055926815 0.996175051 -0.067137644 17.557317734 0.903154969 -0.021808024 0.428760469 171.263900757
0.424652457 -0.085668027 -0.901294291 8.141395569 0.056300625 0.996085167 -0.068151392 17.557418823 0.903604329 -0.021802774 0.427813232 171.263824463
0.424731761 -0.086079895 -0.901217639 8.141887665 0.055077136 0.996082306 -0.069183812 17.558010101 0.903642297 -0.020251919 0.427808821 171.263183594
0.424805790 -0.087006994 -0.901093721 8.142459869 0.055088915 0.996010482 -0.070201136 17.557752609 0.903606832 -0.019818427 0.427904040 171.262710571
0.424028009 -0.087484442 -0.901413739 8.142028809 0.056691695 0.995935380 -0.069990039 17.557701111 0.903872967 -0.021424931 0.427264154 171.263061523
0.423614383 -0.086991556 -0.901655793 8.141986847 0.057328586 0.995957315 -0.069155730 17.557670593 0.904026687 -0.022395290 0.426888913 171.263214111
0.424071133 -0.086020619 -0.901534200 8.142189026 0.056205910 0.996059537 -0.068601258 17.557790756 0.903883219 -0.021579748 0.427234918 171.262481689
0.423704147 -0.085275069 -0.901777625 8.143768311 0.056336310 0.996112108 -0.067725815 17.558704376 0.904047072 -0.022107111 0.426860899 171.260925293
0.423284054 -0.083049282 -0.902182519 8.141674042 0.054781478 0.996313870 -0.066012166 17.557432175 0.904339552 -0.021480998 0.426273197 171.263244629
0.423370034 -0.081342563 -0.902297854 8.142005920 0.053319767 0.996471643 -0.064814106 17.557737350 0.904386520 -0.020669945 0.426213384 171.263214111
0.422843039 -0.078853093 -0.902765572 8.142459869 0.055080611 0.996601462 -0.061250303 17.557847977 0.904527426 -0.023825619 0.425749213 171.262710571
0.422952354 -0.080519825 -0.902567387 8.141681671 0.056012474 0.996462643 -0.062648408 17.557830811 0.904419124 -0.024057748 0.425966352 171.262863159
0.422144443 -0.082170628 -0.902796805 8.143890381 0.058166455 0.996286511 -0.063481443 17.558828354 0.904660583 -0.025714153 0.425356388 171.260971069
0.423347145 -0.079397917 -0.902481675 8.143630981 0.055000920 0.996567309 -0.061874814 17.558584213 0.904296458 -0.023442796 0.426260948 171.261398315
0.421423435 -0.080430768 -0.903290093 8.143241882 0.057137631 0.996435106 -0.062067419 17.558235168 0.905062139 -0.025455190 0.424516767 171.262039185
0.421498626 -0.081178181 -0.903188229 8.143581390 0.056266569 0.996407390 -0.063298270 17.558637619 0.905081749 -0.024139186 0.424551904 171.261840820
0.421675652 -0.081524968 -0.903074324 8.143554688 0.057244271 0.996356785 -0.063216776 17.558744431 0.904937863 -0.025038872 0.424806267 171.261276245
0.421159714 -0.080796629 -0.903380573 8.142200470 0.056792300 0.996418893 -0.062640995 17.557701111 0.905206680 -0.024923187 0.424240083 171.262405396
0.422641337 -0.079839528 -0.902773440 8.142162323 0.054785065 0.996541202 -0.062484041 17.557643890 0.904639542 -0.023050155 0.425553620 171.262191772
0.422326326 -0.080431893 -0.902868211 8.142929077 0.055036824 0.996493101 -0.063028358 17.558385849 0.904771388 -0.023072461 0.425271988 171.261352539
0.423353791 -0.079680093 -0.902453661 8.142402649 0.050643090 0.996648610 -0.064239427 17.558389664 0.904547691 -0.018507024 0.425970376 171.261856079
0.423259586 -0.079677083 -0.902498245 8.142116547 0.050586227 0.996649921 -0.064264990 17.558204651 0.904594958 -0.018453186 0.425872326 171.261871338
0.420710832 -0.081083074 -0.903563976 8.141052246 0.053404104 0.996484101 -0.064555831 17.557291031 0.905621529 -0.021094685 0.423561901 171.263824463
0.422042608 -0.080116071 -0.903029025 8.143264771 0.052173298 0.996583045 -0.064032227 17.558322906 0.905073464 -0.020089669 0.424780577 171.261672974
0.421036154 -0.080743156 -0.903442860 8.140850067 0.051996469 0.996540666 -0.064831361 17.557592392 0.905552268 -0.019679483 0.423778057 171.263778687
0.421893597 -0.079709560 -0.903134644 8.142189026 0.050106902 0.996655285 -0.064556457 17.557834625 0.905259848 -0.018017331 0.424476475 171.262878418
0.422538340 -0.079060525 -0.902890265 8.142154694 0.047704261 0.996747315 -0.064954177 17.558248520 0.905088782 -0.015626084 0.424935490 171.262619019
0.420230806 -0.080244705 -0.903862238 8.141189575 0.051654380 0.996582270 -0.064460851 17.557552338 0.905945778 -0.019599998 0.422939628 171.263793945
0.419782847 -0.080475144 -0.904049873 8.140686035 0.053182602 0.996530890 -0.064012885 17.557161331 0.906065106 -0.021208214 0.422606409 171.264480591
0.420315355 -0.079616517 -0.903878510 8.141277313 0.053431600 0.996586084 -0.062936127 17.557231903 0.905803502 -0.021842657 0.423134476 171.263885498
0.420656443 -0.080250129 -0.903663993 8.141330719 0.054731365 0.996510446 -0.063017927 17.557336807 0.905567586 -0.022949856 0.423580706 171.263198853
0.420344383 -0.079989038 -0.903832138 8.140354156 0.054597862 0.996531546 -0.062801160 17.556797028 0.905720532 -0.022949187 0.423253566 171.263595581
0.420981407 -0.080783337 -0.903464854 8.142097473 0.054375812 0.996482551 -0.063763388 17.557884216 0.905438006 -0.022283442 0.423893273 171.262603760
0.420570046 -0.081798702 -0.903565168 8.140720367 0.054266535 0.996412098 -0.064945370 17.557247162 0.905635774 -0.021719269 0.423499972 171.263793945
0.420511663 -0.081984855 -0.903575361 8.140609741 0.055127669 0.996377587 -0.064749502 17.557125092 0.905610800 -0.022584083 0.423508048 171.263610840
0.420649052 -0.081843570 -0.903524220 8.142265320 0.053536076 0.996426284 -0.065334365 17.557834625 0.905642390 -0.020888306 0.423527300 171.262908936
0.419747174 -0.083068587 -0.903831720 8.142021179 0.055484526 0.996289134 -0.065798581 17.557300568 0.905943573 -0.022529904 0.422798514 171.263198853
0.420123011 -0.083631210 -0.903605282 8.142089844 0.054734431 0.996266723 -0.066759005 17.557708740 0.905815005 -0.021411331 0.423132062 171.263336182
0.419390082 -0.084479824 -0.903866768 8.142379761 0.055727854 0.996178627 -0.067250289 17.557682037 0.906094015 -0.022166459 0.422495306 171.263015747
0.419974029 -0.085725650 -0.903478146 8.141708374 0.058124322 0.996025562 -0.067488313 17.557617188 0.905672908 -0.024170721 0.423287630 171.262908936
0.421049416 -0.084398404 -0.903102577 8.141799927 0.057393271 0.996145368 -0.066335410 17.557464600 0.905220151 -0.023901530 0.424270242 171.262008667
0.420136273 -0.084814392 -0.903488815 8.141368866 0.058234036 0.996090412 -0.066427588 17.557189941 0.905590594 -0.024705166 0.423432738 171.262634277
0.420334697 -0.084707044 -0.903406441 8.140781403 0.054444976 0.996193528 -0.068075098 17.557518005 0.905734241 -0.020571612 0.423346549 171.263397217
0.420228750 -0.083449423 -0.903572798 8.141742706 0.053248785 0.996314168 -0.067249931 17.557857513 0.905854583 -0.019853806 0.423123360 171.263168335
0.419005871 -0.084988587 -0.903997064 8.140579224 0.056978926 0.996108592 -0.067238443 17.556934357 0.906193793 -0.023335494 0.422217935 171.263046265
0.419406533 -0.084840052 -0.903825402 8.141170502 0.054500818 0.996180773 -0.068218939 17.556922913 0.906160951 -0.020647759 0.422428489 171.262161255
0.417516917 -0.086713836 -0.904522121 8.138713837 0.058160648 0.995945275 -0.068631999 17.556386948 0.906805873 -0.023952572 0.420867413 171.263290405
0.418244004 -0.087473445 -0.904113173 8.140392303 0.058393616 0.995882511 -0.069339253 17.557224274 0.906455874 -0.023793703 0.421629846 171.262588501
0.417426616 -0.087632403 -0.904475272 8.137908936 0.059309490 0.995844245 -0.069112845 17.556142807 0.906772971 -0.024794428 0.420889378 171.263916016
0.418277323 -0.085216023 -0.904313087 8.139335632 0.055191979 0.996134162 -0.068340316 17.556564331 0.906641006 -0.021325627 0.421363562 171.263412476
0.418894142 -0.085224420 -0.904026806 8.139163971 0.054988019 0.996139407 -0.068428561 17.556591034 0.906368494 -0.021046318 0.421963334 171.263153076
0.418647528 -0.084334888 -0.904224396 8.140415192 0.051966444 0.996271908 -0.068859987 17.556980133 0.906660736 -0.018161265 0.421469420 171.263305664
0.418672711 -0.083384849 -0.904300809 8.140480042 0.050360441 0.996375084 -0.068559080 17.556959152 0.906739771 -0.016837176 0.421354413 171.263366699
0.418398917 -0.083732717 -0.904395461 8.142486572 0.049847014 0.996357620 -0.069186315 17.557971954 0.906894505 -0.016133942 0.421048760 171.262695312
0.418885589 -0.084562801 -0.904092908 8.141887665 0.050198469 0.996288180 -0.069928102 17.558107376 0.906650424 -0.016092213 0.421575695 171.262542725
0.417873383 -0.086351797 -0.904392302 8.141502380 0.053273197 0.996088743 -0.070492193 17.557931900 0.906942010 -0.018723058 0.420839310 171.262390137
0.418825120 -0.085858978 -0.903998733 8.140224457 0.050522890 0.996181369 -0.071206771 17.557224274 0.906660438 -0.015849447 0.421563566 171.263122559
0.418248862 -0.087433353 -0.904114664 8.138629913 0.053142313 0.996006966 -0.071735941 17.556526184 0.906776607 -0.018043265 0.421225190 171.263626099
0.417303264 -0.087076895 -0.904585898 8.140888214 0.052798849 0.996040523 -0.071523324 17.557384491 0.907232225 -0.017914174 0.420248508 171.262954712
0.415720910 -0.087041803 -0.905317605 8.138874054 0.054904431 0.995996296 -0.070548065 17.556659698 0.907833457 -0.020377640 0.418835431 171.263931274
0.417137355 -0.087261014 -0.904644668 8.140480042 0.055180747 0.995975435 -0.070626467 17.557418823 0.907166779 -0.020458024 0.420273662 171.262298584
0.417922586 -0.086392097 -0.904365599 8.140464783 0.052822471 0.996094882 -0.070744626 17.557477951 0.906945705 -0.018205045 0.420853913 171.262817383
0.418700814 -0.084857590 -0.904150903 8.142059326 0.047594469 0.996306896 -0.071466334 17.558044434 0.906876087 -0.013109575 0.421193212 171.262664795
0.417651355 -0.086304724 -0.904499292 8.145210266 0.053074654 0.996096134 -0.070537515 17.558782578 0.907055855 -0.018545909 0.420601487 171.261245728
0.418615162 -0.087895237 -0.903900206 8.141956329 0.053811625 0.995957255 -0.071925558 17.558223724 0.906568050 -0.018531207 0.421652675 171.262542725
0.418099254 -0.089711152 -0.903960705 8.141605377 0.056761418 0.995747030 -0.072566986 17.557832718 0.906626165 -0.020969892 0.421413213 171.263076782
0.418391794 -0.089730754 -0.903823376 8.142120361 0.057407625 0.995730817 -0.072280474 17.558170319 0.906450570 -0.021644793 0.421756923 171.262359619
0.418005973 -0.088146605 -0.904157639 8.141983032 0.055682722 0.995896220 -0.071347229 17.558174133 0.906736135 -0.020522399 0.421198785 171.263610840
0.418765187 -0.085970193 -0.904015958 8.143215179 0.053244613 0.996120453 -0.070064783 17.557889938 0.906532228 -0.018793279 0.421718031 171.264007568
0.417904139 -0.086386621 -0.904374599 8.141689301 0.061644100 0.995870888 -0.066641182 17.557712555 0.906397343 -0.027899727 0.421503901 171.262680054

